Asteroseismology of 1523 misclassified red giants using $\textit{Kepler}$ data

We analysed solar-like oscillations in 1523 $\textit{Kepler}$ red giants which have previously been misclassified as subgiants, with predicted $\nu_{\rm max}$ values (based on the Kepler Input Catalogue) between 280$\mu$Hz to 700$\mu$Hz. We report the discovery of 626 new oscillating red giants in our sample, in addition to 897 oscillators that were previously characterized by Hekker et al. (2011) from one quarter of $\textit{Kepler}$ data. Our sample increases the known number of oscillating low-luminosity red giants by $26\%$ (up to $\sim$ 1900 stars). About three quarters of our sample are classified as ascending red-giant-branch stars, while the remainder are red-clump stars. A novel scheme was applied to determine $\Delta \nu$ for 108 stars with $\nu_{\rm max}$ close to the Nyquist frequency (240$\mu$Hz < $\nu_{\rm max}$ < 320$\mu$Hz). Additionally, we identified 47 stars oscillating in the super-Nyquist frequency regime, up to 387$\mu$Hz, using long-cadence light curves. We show that the misclassifications are most likely due to large uncertainties in KIC surface gravities, and do not result from the absence of broadband colors or from different physical properties such as reddening, spatial distribution, mass or metallicity. The sample will be valuable to study oscillations in low-luminosity red giants and to characterize planet candidates around those stars.

==> table1.dat <==
    KIC ID   numax     err     dnu     err    amp      err
   1026452    34.6     0.6    4.02    0.06   105.0     4.8
   1027582   157.5     1.0   12.64    0.02    55.3     5.1
   1028267   103.2     0.8    9.47    0.02    43.8     1.2
   1161491    38.7     1.1    4.51    0.04    87.3     3.4
   1164571   214.0     2.0   16.17    0.02    46.0     9.2
   1294308    27.9     0.7    3.95    0.08   129.4     5.8
   1294924    35.9     1.0    4.27    0.05    91.5     4.1
   1296179    41.3     1.2    4.51    0.03    73.4     2.9
   1429497   233.1     4.8   16.70    0.07    27.7     4.1
   1432825   177.8     2.5   13.67    0.02    30.6     3.6
   1573925   125.1     0.7   10.79    0.02    55.2     2.7
   1577143    34.3     0.9    3.84    0.02    76.3     2.9
   1721595   157.4     1.3   13.17    0.02    37.8     3.4
   1849462   164.0     1.2   13.22    0.01    45.2     3.2
   1870495   180.7     1.5   14.80    0.02    35.7     2.0
   1871571   183.6     1.3   14.36    0.02    50.8     3.6
   1873510    30.5     0.7    3.84    0.04   113.4     5.7
   1995668   225.5     1.7   16.12    0.02    29.1     2.8
   2010366    29.1     0.8    3.90    0.05   119.5     6.1
   2166709   228.0     2.1   17.62    0.04    58.7     5.2
   2285941   149.4     1.2   12.62    0.03    47.7     3.5
   2299888    28.8     0.8    4.25    0.06   120.1     5.7
   2300227    61.1     0.4    6.29    0.02    93.5     4.3
   2303304    39.5     0.7    4.68    0.01   115.3     5.9
   2309720   153.5     1.2   12.41    0.02    36.7     2.2
   2438069    30.1     0.7    4.08    0.10   136.3     6.2
   2439378   127.2     0.6   11.28    0.02    51.1     2.0
   2439420    29.2     0.6    4.23    0.16   130.8     6.1
   2442382   218.0     1.5   16.12    0.02    24.8     1.8
   2450318   135.0     0.8   11.54    0.02    42.6     1.7
   2569673    99.3     8.4    9.06    0.04    62.0     9.2
   2570659    31.1     1.0    4.05    0.03   120.3     4.4
   2571106    64.0     1.3    5.53    0.04    41.3     1.5
   2692189    30.4     0.6    4.11    0.06   109.7     4.9
   2697306   226.8     2.4   17.33    0.02    31.0     6.1
   2709587    33.3     0.9    4.15    0.03   103.7     4.4
   2711573   352.1     2.9   23.51    0.13    18.6     2.2
   2713345    27.4     0.5    3.97    0.11   114.3     6.5
   2713674    42.8     0.4    4.83    0.01    82.8     4.6
   2717201    69.9     0.6    6.69    0.02    58.7     2.4
   2848725    28.5     1.0    3.99    0.08   133.1     6.3
   2849057    50.9     0.7    5.32    0.02    92.8     4.2
   2850466    41.7     0.5    4.56    0.02    89.4     4.4
   2851014    24.3     0.8    3.25    0.09   157.8     7.1
   2852827    32.5     0.8    4.00    0.02   127.8     5.4
   2854664    44.2     0.7    4.64    0.04    78.5     2.5
   2855642   223.1     1.6   16.78    0.01    36.0     7.1
   2855771   161.6     1.0   13.52    0.03    32.2     2.3
   2857130    31.7     0.6    4.00    0.03   108.4     4.5
   2971713   124.8     0.8   11.35    0.05    54.7     3.1
   2973845    58.0     0.4    6.47    0.02    85.6     2.8
   2983341    57.2     0.7    5.54    0.05    78.9     8.7
   2985703   117.3     0.9   10.30    0.02    42.5     1.7
   3097360   154.3     1.5   11.32    0.04    29.2     4.0
   3099759   215.5     4.0   16.01    0.02    20.2     4.7
   3100575    65.9     0.4    6.62    0.02    92.0     4.4
   3109620   163.5     4.6   12.96    0.03    25.2     2.2
   3110638    29.0     1.3    4.25    0.08    98.2     5.6
   3115417    28.5     1.1    4.03    0.09   139.6     7.3
   3120567    65.2     2.0    5.41    0.03    38.9     1.4
   3120676    34.5     0.8    3.73    0.03    64.2     2.6
   3121155    31.4     0.5    4.04    0.07   104.1     4.6
   3121340    21.6     0.4    3.30    0.04   182.0    10.8
   3121427   158.8     0.8   13.39    0.04    42.8     2.5
   3130295   169.9     1.9   13.04    0.01    21.9     1.9
   3130335   176.8     0.8   14.22    0.02    26.5     1.3
   3215815    96.8     0.8    8.96    0.02    63.4     3.1
   3218253   201.6     1.3   16.16    0.03    35.1     6.6
   3219306   124.3     0.8   11.00    0.01    45.2     1.6
   3227969   134.9     1.3   11.31    0.11    38.6     1.9
   3228100    43.7     0.5    4.73    0.01   106.1     4.9
   3228219   118.5     0.7   10.82    0.02    59.6     2.0
   3228689    63.1     0.9    6.03    0.01    52.4     2.1
   3229705   239.0     3.3   17.32    0.10    27.8     4.7
   3230401   211.5     2.0   16.79    0.04    22.5     5.3
   3232488    29.6     1.0    3.95    0.04   102.5     5.0
   3233199   206.6     6.3   13.40    0.14    17.1     4.8
   3233647    35.3     0.6    4.28    0.08   103.2     4.4
   3235687   102.5     0.7    9.44    0.02    70.0     3.4
   3236455    23.4     0.6    3.62    0.05   155.1     7.4
   3240670   159.6     1.0   12.15    0.02    31.2     1.2
   3240866   109.1     1.1    9.35    0.03    41.4     2.4
   3246269    69.0     2.5    6.21    0.05    27.0     1.2
   3326775   230.7     2.1   15.75    0.10    25.5     4.1
   3335197    35.6     0.7    5.26    0.16   164.6     7.4
   3337102   110.3     0.8    9.81    0.01    51.0     2.0
   3344365   213.7     1.5   15.40    0.02    25.9     2.6
   3347135   170.6     0.9   13.87    0.02    28.7     2.8
   3433065   191.5     1.1   15.27    0.02    23.7     1.7
   3440304   172.7     2.9   13.44    0.03    23.5     2.6
   3442818    85.0     0.7    7.76    0.02    64.4     2.3
   3443220   180.8     1.1   14.54    0.03    38.2     3.2
   3455336   219.2     1.6   17.17    0.03    34.0     5.8
   3528158    32.6     0.5    4.18    0.03   106.2     5.5
   3533409   200.3     1.1   16.18    0.01    32.6     3.5
   3544421   114.4     0.7   10.29    0.03    54.6     2.3
   3548653    28.5     0.5    4.11    0.05   129.0     4.9
   3558825   166.6     1.3   13.09    0.04    27.9     2.9
   3560289    29.1     0.3    4.19    0.10   119.6     5.3
   3561533    34.7     0.5    4.22    0.06    84.1     3.9
   3640714   232.2     2.3   16.89    0.02    18.0     2.3
   3661951   195.3     1.4   13.89    0.10    24.3     1.5
   3662064    30.3     1.4    4.35    0.14   127.4     5.3
   3662494   134.0     1.0   11.02    0.02    33.5     2.8
   3663296   198.1     1.2   14.82    0.05    27.4     2.6
   3728689   239.0     2.1   18.15    0.07    33.0     4.7
   3747623    29.1     0.7    4.11    0.18   120.5     5.6
   3749018   112.7     0.9    9.72    0.02    47.7     2.0
   3750741    28.6     1.3    3.89    0.07   145.8     5.9
   3759814   218.1     3.2   16.54    0.02     9.2     4.7
   3763633    61.2     1.6    5.74    0.05    44.5     2.1
   3764079   128.3     1.0   11.12    0.02    34.8     2.1
   3764178   171.1     1.2   14.14    0.03    40.1     2.5
   3835962    58.9     0.7    5.83    0.01    52.8     2.7
   3839128   224.7     2.2   16.52    0.02    35.9     4.0
   3839443    39.5     0.5    5.87    0.07   183.1     7.7
   3842346    29.0     0.6    4.34    0.06   159.4     7.6
   3849048   165.1     1.4   13.68    0.04    34.5     3.9
   3851182   225.1     2.3   17.36    0.03    26.2     3.2
   3852476   201.0     1.4   14.19    0.06    22.0     2.2
   3854695    53.7     1.4    5.13    0.09    33.9     1.9
   3854941    28.0     1.0    4.00    0.05   129.1     5.2
   3860179   190.0     0.7   15.16    0.01    35.1     1.8
   3864171    29.9     1.2    4.35    0.04   125.8     5.3
   3865816   140.1     0.9   11.63    0.02    48.5     2.7
   3866705    37.1     0.8    4.45    0.02    89.9     4.1
   3868144   127.5     0.8   11.19    0.02    49.2     2.1
   3936801   222.1     1.3   16.98    0.03    21.4     2.2
   3937513    96.7     1.1    8.79    0.01    41.4     2.6
   3943216    27.7     0.7    3.75    0.06   145.0     6.5
   3946610    51.2     0.9    5.25    0.01    77.4     2.8
   3951710   146.6     0.8   11.90    0.01    53.7     2.8
   3953250    29.4     0.4    3.84    0.03   122.5     6.4
   3953364   205.2     1.2   16.19    0.03    29.8     2.3
   3954463    29.9     0.5    4.52    0.08   142.0     5.7
   3958124    46.1     0.9    4.82    0.02    81.2     3.2
   3958165   183.6     2.7   13.23    0.02    14.9     3.2
   3958237    33.0     1.3    4.06    0.04   105.0     5.3
   3962394    46.4     1.2    4.77    0.05    56.5     2.3
   3963557   165.8     1.1   14.31    0.02    38.0     2.0
   3968137   232.0     1.2   16.96    0.03    31.6     4.5
   3968402    38.0     0.6    4.08    0.01    89.1     3.9
   3972114   108.6     1.2    9.27    0.01    36.9     1.7
   3973933   142.7     1.1   12.27    0.02    34.2     3.7
   3974374    29.3     0.4    4.29    0.09   117.6     5.3
   3974928   122.6     2.1   10.27    0.02    27.9     2.7
   4041627    27.7     0.5    4.23    0.10   151.3     6.8
   4049152    52.0     0.7    5.29    0.01    78.0     3.5
   4058578   142.0     0.8   11.65    0.04    39.0     1.8
   4077837   112.7     1.1    9.39    0.02    39.0     2.2
   4155672    61.9     0.5    6.50    0.02   118.2     5.6
   4161005    29.1     1.2    4.07    0.04   111.2     6.6
   4161524    28.2     1.0    3.96    0.02   147.5     6.5
   4166240   211.8     1.1   16.56    0.07    30.6     3.3
   4173334   125.5     1.7   10.04    0.04    24.6     1.7
   4241238   193.5     1.1   15.11    0.03    40.7     2.1
   4242873   118.3     1.9   10.41    0.04    22.1     1.1
   4263878    46.9     0.4    5.11    0.02    87.5     3.4
   4265434   100.1     0.6    9.19    0.02    88.7     3.3
   4269766    37.6     0.7    4.34    0.03    92.4     3.7
   4270132   200.7     2.7   14.40    0.04    19.0     4.2
   4274536   215.9     2.3   16.67    0.05    16.4     5.4
   4274601   161.7     0.9   13.14    0.01    46.5     2.9
   4281123    85.8     1.4    7.26    0.04    40.1     1.7
   4281265    35.3     0.6    4.25    0.04    92.2     4.1
   4283801   228.3     2.9   16.89    0.04    20.8     5.7
   4346339   195.0     1.5   14.49    0.02    24.4     1.7
   4346908   185.8     1.1   14.72    0.01    34.1     3.4
   4357362   178.7     1.7   13.03    0.02    35.9     3.4
   4359582   178.0     4.4   12.94    0.02    16.4     4.9
   4366624    85.2     0.4    8.29    0.02    72.3     3.0
   4366731    31.6     1.1    3.85    0.03   116.7     5.8
   4373583    97.7     1.1    8.41    0.02    36.9     2.1
   4446576    31.3     1.0    4.09    0.05   125.7     5.0
   4446657    29.3     0.9    3.88    0.08   142.5     6.4
   4446714    27.5     0.8    4.01    0.04   138.6     6.8
   4455762   210.6     1.9   15.65    0.02    22.7     5.9
   4457852   219.8     4.3   15.92    0.02     7.3     8.3
   4458118   207.3     1.2   16.39    0.03    33.0     3.7
   4458749    26.7     0.7    3.70    0.05   171.9     9.0
   4459331   191.8     0.9   15.52    0.02    35.5     2.2
   4464406   192.4     1.1   15.97    0.05    30.7     2.3
   4469204   152.4     0.8   12.82    0.03    46.3     2.6
   4469756    75.4     0.5    7.91    0.02    55.9     1.9
   4470665   204.5     2.3   15.39    0.02    26.7     1.8
   4473030   188.3     2.8   13.17    0.03     9.9     1.4
   4544082   123.5     0.7   11.08    0.02    57.9     2.6
   4557046   171.9     1.0   14.17    0.03    43.0     2.9
   4566232   102.3     0.7    9.51    0.02    64.5     2.3
   4637699    54.9     0.6    6.09    0.02    52.6     2.4
   4644509    28.6     0.8    4.03    0.09   123.7     5.5
   4645789    61.9     0.5    6.32    0.02    86.7     3.7
   4648485   142.0     0.7   11.95    0.03    54.8     2.6
   4655610    31.4     0.5    4.57    0.12   117.0     6.8
   4660249    28.0     0.6    4.16    0.19   120.6     5.3
   4663813   163.9     0.7   13.26    0.02    44.5     2.4
   4673612   124.6     1.1   11.01    0.01    35.9     2.0
   4678714   332.9     4.3   23.83    0.03    19.3     2.3
   4726675    71.1     0.5    7.12    0.01    93.6     4.1
   4727044    28.8     1.1    3.79    0.06   135.0     6.0
   4738749   101.2     0.7    8.91    0.01    62.0     2.3
   4741688    29.2     0.5    4.31    0.06   159.4     5.9
   4750410   207.4     1.3   16.45    0.03    27.4     3.0
   4759008   335.8     4.1   22.00    0.05    13.5     5.1
   4771876   191.2     1.0   15.16    0.02    33.8     3.1
   4813529    36.9     0.5    5.63    0.08   137.4     6.1
   4821901    37.0     0.5    4.21    0.01    26.7     1.5
   4828864    80.8     0.8    7.34    0.01    55.1     2.7
   4829243    29.9     0.7    4.03    0.03   127.7     6.1
   4830875    29.5     0.4    4.35    0.07   126.8     5.9
   4831973    67.2     0.7    6.66    0.02    92.3     4.8
   4838704   372.6     2.6   25.74    0.04    15.6     2.8
   4842823   188.3     0.9   14.55    0.02    29.1     2.2
   4843980    91.9     0.6    8.66    0.02    58.7     1.9
   4844622    29.4     0.9    4.22    0.07   120.6     4.6
   4846064   165.1     0.9   13.47    0.02    39.5     2.2
   4860339   207.9     2.4   15.84    0.03    27.1     7.4
   4907963    96.9     2.8    8.01    0.03    28.6     3.1
   4917014    33.4     1.7    4.17    0.06   107.8     4.6
   4918386    29.9     1.1    4.14    0.02   138.0     6.6
   4918924   149.1     1.7   11.12    0.06    26.8     1.8
   4919374   342.7     4.4   24.52    0.08    20.3     2.4
   4920497    29.3     0.6    4.35    0.11   124.0     6.2
   4921688   164.8     1.1   12.83    0.02    34.7     1.6
   4921822    73.1     1.6    6.41    0.03    38.6     1.4
   4926778   129.6     1.1   11.14    0.04    38.9     1.9
   4927724   162.7     0.9   13.16    0.03    30.1     1.7
   4948756   202.7     1.3   16.22    0.02    27.2     4.0
   5000737   201.7     2.8   15.14    0.03    17.5     6.7
   5080332    85.1     0.9    6.79    0.03    32.1     1.0
   5087808   162.0     2.1   11.71    0.02    20.2     2.1
   5093345   113.4     0.6    9.95    0.02    51.0     2.1
   5093605   134.4     0.8   11.62    0.02    54.5     2.1
   5094348   116.6     0.6   10.08    0.04    57.2     2.0
   5096642    31.5     1.2    4.10    0.03   141.6     5.4
   5097325    93.7     0.7    8.77    0.03    75.1     2.5
   5098414   117.5     0.9   10.20    0.02    52.3     1.8
   5098794   193.1     8.7   13.81    0.08    15.7     1.4
   5104076   368.2     3.6   24.49    0.06    16.6     2.9
   5106439    43.5     0.4    4.98    0.01   116.0     6.4
   5113985   159.5     0.8   13.58    0.03    39.9     1.9
   5166009    31.7     0.6    4.88    0.15   110.1     4.7
   5168493   333.8     2.8   22.69    0.03    20.4     1.9
   5176313    84.7     0.5    8.30    0.01    66.0     3.1
   5181871   324.4     4.3   22.46    0.04    23.1     3.7
   5183138    33.3     0.8    4.18    0.03   113.4     4.1
   5183236    34.4     0.5    3.79    0.01   103.0     4.9
   5184965    29.2     1.2    4.01    0.12   143.6     6.3
   5185705    24.7     0.9    3.53    0.06   150.2     7.7
   5185780   141.2     0.7   11.60    0.03    47.0     2.0
   5185845   176.6     3.1   14.58    0.02    28.8     1.9
   5186355    89.1     0.8    8.14    0.01    70.4     2.9
   5195476   157.9     0.9   12.69    0.02    35.9     2.7
   5264401    30.0     0.8    4.31    0.11   162.3     7.0
   5264520    32.2     0.6    3.55    0.07    80.8     3.6
   5265982   219.2     3.2   16.92    0.02    11.7     7.5
   5270160    50.4     0.5    5.05    0.02    75.3     3.3
   5272541   144.7     1.1   11.21    0.01    51.9     2.5
   5281639   210.1     1.7   15.82    0.02    29.8     2.9
   5282322    47.6     1.7    4.54    0.02    31.5     1.4
   5287376   155.3     3.5   11.59    0.04    22.3     3.2
   5301647   137.3     0.9   12.31    0.02    44.5     1.8
   5350147    58.1     0.6    6.44    0.03    80.7     3.4
   5350351   135.4     1.1   10.71    0.02    33.7     1.3
   5351878   221.9     1.1   16.80    0.02    23.2     2.7
   5352861   165.3     1.9   12.81    0.01    26.3     2.4
   5352862    25.6     0.7    3.47    0.11   183.9     7.9
   5353350    41.0     0.8    4.45    0.03    70.0     3.6
   5358719    28.3     1.3    4.02    0.09   133.7     5.2
   5359242    30.1     1.3    4.01    0.03   113.5     5.1
   5369457    31.7     0.8    4.03    0.03   115.0     3.6
   5371482   169.9     3.5   12.32    0.06    23.2     3.2
   5371758    32.6     0.7    4.12    0.04   120.3     6.7
   5374099   133.2     0.9   10.75    0.03    40.7     2.2
   5376171    30.5     1.3    4.01    0.06    73.5     6.4
   5376291    46.8     0.5    5.31    0.01    93.7     3.9
   5380617    42.3     1.9    4.06    0.04    27.6     1.3
   5391531   104.3     1.3    8.31    0.04    27.7     1.5
   5395247    52.5     1.4    4.83    0.04    32.5     1.7
   5425986    26.8     0.4    4.03    0.17   136.2     6.6
   5436415   119.1     0.7   10.19    0.02    56.9     1.9
   5436707    28.5     0.4    3.55    0.02   155.2     9.3
   5436821   173.2     0.8   13.96    0.01    46.8     2.1
   5437624    98.7     0.5    9.03    0.01    58.2     2.0
   5437901    32.8     0.6    5.06    0.16   165.5     7.5
   5440204    86.9     0.6    8.22    0.02    76.3     2.9
   5440418    69.7     0.6    7.20    0.01    83.3     3.4
   5444758    37.2     0.6    4.28    0.01    98.7     4.5
   5444860    34.3     0.9    4.15    0.06   119.9     5.3
   5445178   185.7     1.5   14.19    0.04    28.3     2.4
   5446102    38.5     0.9    4.26    0.04    84.7     3.3
   5446110    47.4     0.4    5.28    0.02   112.7     5.1
   5450127    30.5     1.0    4.01    0.05   145.4     6.5
   5450439   221.7     1.4   16.20    0.03    14.5     3.1
   5456147   169.7     1.0   12.75    0.02    28.5     1.9
   5456650    59.3     0.7    5.79    0.01    85.9     3.2
   5459686    82.4     0.7    7.55    0.02    42.9     2.5
   5467099   238.9     1.8   18.28    0.01    27.9     3.7
   5471038   216.7     1.9   17.49    0.02    23.5     4.9
   5476002    85.1     1.2    7.65    0.03    59.7     2.1
   5480758   100.0     2.3    7.86    0.05    26.8     3.9
   5511566    27.9     0.5    4.22    0.09   127.0     5.2
   5514024   143.3     0.8   12.39    0.02    47.1     1.3
   5514689   166.8     1.1   14.03    0.07    37.1     2.3
   5515759    77.9     0.6    8.10    0.02    61.7     1.8
   5524149    27.1     1.0    3.83    0.05   134.5     6.0
   5529992    94.6     0.7    8.03    0.01    49.3     1.7
   5530015    26.0     0.7    3.15    0.05    83.3     4.0
   5530526   131.5     0.7   11.94    0.03    42.9     2.6
   5535283    95.0     0.8    8.93    0.03    72.8     3.1
   5542907   105.2     0.8    8.47    0.03    30.0     0.9
   5543737   382.5     3.8   25.53    0.08    14.4     1.0
   5556726   197.9     3.1   14.44    0.02    19.8     2.4
   5607690   125.4     0.7   10.74    0.03    58.7     2.4
   5608160   180.1     1.2   13.74    0.02    33.7     2.3
   5612534   156.2     0.8   13.85    0.03    21.0     1.1
   5616606    34.6     1.1    4.47    0.01   135.1     4.9
   5618071   109.7     0.6    9.71    0.01    57.5     2.2
   5621800   154.0     0.8   12.70    0.05    57.6     3.2
   5623833   161.4     0.7   13.59    0.05    46.5     1.6
   5687745    32.1     1.2    4.11    0.04   119.9     5.2
   5693423   130.6     1.0   10.93    0.02    46.2     2.4
   5694630   108.7     0.7    9.53    0.02    61.2     2.2
   5695096    33.9     0.5    4.18    0.02   135.4     4.8
   5695835    28.7     0.4    4.16    0.14   146.1     7.0
   5696036    43.3     0.5    4.61    0.07    89.5     4.5
   5698201   223.0     3.2   16.53    0.04    18.7     5.5
   5698599    30.0     0.8    4.03    0.07   133.4     5.4
   5698705    27.3     1.1    3.90    0.05   132.4     5.1
   5702251   154.3     0.8   12.83    0.04    42.0     1.5
   5702396   144.2     0.9   11.77    0.02    46.7     2.5
   5702782   179.1     1.1   14.06    0.02    27.1     2.4
   5706631   115.2     1.3   10.05    0.02    47.9     2.3
   5706754   133.0     0.7   11.76    0.01    50.4     2.7
   5707269   203.5     1.4   14.57    0.02    32.4     3.8
   5709663   202.1     1.4   14.30    0.03    33.4     3.1
   5725149   374.1     3.8   25.93    0.07    11.1     1.1
   5771092    29.6     1.1    4.00    0.09   139.4     5.5
   5775254    30.5     0.4    4.44    0.13   121.7     6.9
   5779177    40.9     0.6    4.47    0.01   112.0     4.8
   5781580    56.2     0.5    5.84    0.01   109.4     5.7
   5788235    30.5     1.5    3.89    0.22   128.1     4.9
   5788559   146.1     0.8   11.78    0.02    50.6     2.5
   5791353    32.3     0.6    4.10    0.02   148.5     5.1
   5791856    37.6     0.7    4.31    0.05   107.5     4.0
   5792848    29.4     0.9    4.08    0.09   159.8     7.1
   5792889   150.7     0.8   13.10    0.02    45.5     1.7
   5794479   203.3     1.3   15.42    0.02    37.6     4.0
   5794680   192.8     1.1   14.56    0.03    48.5     3.9
   5795688    78.5     0.6    7.53    0.02    71.8     2.6
   5795915   151.0     0.9   12.68    0.02    44.7     2.1
   5802193   171.1     5.1   13.12    0.05    25.0     2.9
   5807711   210.3     1.4   17.39    0.03    22.3     3.8
   5824148   178.7     1.3   14.54    0.06    26.5     1.6
   5866944    28.4     1.4    4.17    0.08   147.2     6.6
   5896077   348.8    21.5   23.74    0.11    16.4     6.9
   5938297    70.3     0.6    7.56    0.02    79.6     2.6
   5952107    28.9     0.5    4.34    0.08   153.2     7.2
   5953386   140.7     0.7   11.98    0.02    52.7     2.3
   5956596   326.0     3.6   21.95    0.03    21.1     2.2
   5959521    37.3     0.4    4.32    0.02   113.6     4.3
   5961755   106.3     0.7   10.32    0.02    64.0     2.2
   5962323    84.8     0.6    8.16    0.02    82.9     3.2
   6023571   120.2     0.9   10.39    0.03    59.6     2.0
   6024360    30.9     0.4    3.99    0.03   123.9     4.3
   6026326    27.4     0.7    3.99    0.06   131.3     5.8
   6033295    30.5     0.4    3.53    0.01   120.2     5.4
   6034084   143.1     0.7   11.50    0.02    45.1     2.3
   6035800    31.6     0.7    3.88    0.03   128.8     4.6
   6037948   195.8     1.1   14.97    0.04    32.5     1.8
   6041330    27.8     0.6    3.42    0.08    89.9     3.9
   6042191   171.4     1.6   13.12    0.03    26.8     2.6
   6044566    31.4     0.5    4.02    0.04   148.3     5.9
   6044684   107.4     1.6    9.27    0.02    36.4     1.7
   6045556    66.1     0.4    6.80    0.01    99.3     4.7
   6045721    95.2     0.6    8.72    0.02    60.9     1.9
   6048223    30.2     0.9    3.85    0.14   150.6     6.3
   6060703   130.1     0.6   11.23    0.02    51.2     1.4
   6069833   329.7    15.2   23.22    0.07    17.4     4.8
   6114200    39.5     0.8    4.26    0.02    80.9     3.5
   6115435    25.3     0.3    3.22    0.02   189.0    11.7
   6122831   163.8     1.7   12.93    0.01    24.0     1.3
   6124015   131.3     0.7   11.17    0.04    48.6     2.6
   6183076    73.1     0.7    7.75    0.02    65.9     2.3
   6196745    30.2     0.4    4.46    0.17   138.3     6.3
   6197161   121.2     0.8   10.92    0.02    58.3     2.3
   6198951    30.5     0.6    4.46    0.06   125.8     5.3
   6204765   173.2     1.0   13.67    0.02    32.1     2.5
   6207093   153.1     1.0   12.47    0.05    40.3     2.4
   6208159   193.0     1.9   12.94    0.04    33.9     1.9
   6208517    96.2     0.7    8.84    0.02    62.4     2.7
   6209522   109.4     0.6    9.60    0.02    65.0     3.0
   6263778    34.1     0.4    4.28    0.02   105.8     5.4
   6266244   192.3     1.0   15.08    0.02    41.8     2.9
   6276871   116.7     0.6   10.09    0.02    48.1     2.1
   6278261   127.6     0.8   10.94    0.02    56.8     2.0
   6278757    43.5     0.5    4.70    0.02   103.3     5.1
   6278805   197.3     0.8   14.93    0.02    41.5     2.5
   6279039   148.2     2.3   11.07    0.02    18.8     3.8
   6283609    97.4     1.4    7.69    0.06    32.6     1.4
   6284066   116.7     0.7   10.47    0.03    71.5     3.4
   6287875   117.5     0.8   10.72    0.02    60.6     2.5
   6288174   184.2     1.0   14.39    0.02    36.5     2.4
   6290527   130.1     1.0   10.73    0.02    32.3     1.9
   6292598    42.3     0.4    4.74    0.01   106.8     4.8
   6293109   122.6     0.7   10.48    0.02    60.2     1.8
   6293629   230.1     2.0   17.15    0.04    25.3     4.8
   6293850   214.7     1.5   16.69    0.01    32.9     5.9
   6305269   192.6     2.0   16.48    0.04    33.6     3.0
   6350070   205.5     1.1   14.43    0.04    22.6     4.0
   6356834   333.2    13.6   21.96    0.03    26.5     2.6
   6356847   147.2     0.8   12.26    0.02    44.1     1.6
   6357709   158.3     0.7   13.23    0.02    50.8     2.5
   6361986   163.7     0.8   13.57    0.02    46.5     2.0
   6366132    37.0     0.5    4.21    0.01   121.8     4.8
   6367722    56.8     0.4    5.89    0.02   102.3     4.6
   6368244    34.9     0.6    4.26    0.03   108.5     4.5
   6369845    70.3     1.1    6.18    0.02    48.0     1.7
   6389421   199.4     1.4   15.66    0.03    24.4     3.3
   6425048   123.3     0.8   11.40    0.02    44.9     2.3
   6431741   222.3     1.8   17.71    0.03    25.0     3.5
   6437115    88.2     0.6    8.59    0.01    78.3     2.9
   6440619   120.6     0.7   10.41    0.02    58.0     2.6
   6440816   232.8     1.3   17.26    0.04    20.7     2.7
   6440976    27.4     0.4    4.35    0.09   173.3     7.7
   6441622   160.4     1.3   13.05    0.02    27.6     3.1
   6442503   356.1     4.2   25.96    0.03    32.8     7.9
   6444709    91.1     0.7    8.50    0.03    61.9     2.2
   6445396   106.6     1.2    8.54    0.02    40.7     2.1
   6449326    78.6     1.1    7.13    0.01    45.1     1.9
   6450010   228.8     1.7   16.97    0.05    27.6     3.8
   6452091   232.4     2.7   17.58    0.02    20.4     4.1
   6508197    25.8     0.7    3.80    0.05   133.7     7.2
   6509511    88.9     0.6    8.42    0.02    70.8     2.5
   6515400   139.1     0.8   11.66    0.02    47.3     2.3
   6516481   239.6     1.4   18.01    0.03    21.6     2.8
   6517255    92.0     0.7    8.01    0.02    51.4     2.4
   6521236    47.9     0.4    5.33    0.02   117.6     5.6
   6522489   155.6     1.8   12.01    0.01    23.2     1.2
   6522569   158.4     0.8   12.91    0.03    46.0     2.1
   6523986    33.7     0.8    4.17    0.04   129.1     5.4
   6526384   190.0     1.2   14.96    0.03    28.0     1.5
   6529372   222.5     5.0   17.60    0.06    21.5     2.5
   6530166    82.2     0.7    7.52    0.01    59.0     2.1
   6530423    30.6     0.5    4.39    0.23    97.7     4.2
   6530474   104.5     0.9    8.83    0.02    53.8     1.7
   6531581    22.2     0.8    3.29    0.06   157.3     8.7
   6535718   239.2     2.3   18.55    0.03    21.6     3.9
   6591045   337.8     6.0   22.74    0.03    21.0     8.1
   6595176    35.9     1.3    4.36    0.04    85.5     9.2
   6595263    69.7     1.3    6.29    0.02    44.0     1.4
   6599718   224.2     2.8   17.36    0.04    18.9     6.1
   6606333   149.9     0.8   11.93    0.02    49.0     2.4
   6606484   191.6     1.0   14.43    0.04    33.3     1.8
   6612480    55.9     0.4    5.82    0.01    99.5     5.0
   6613226    42.4     0.5    4.91    0.01   118.4     5.7
   6614684    90.6     0.8    8.15    0.02    68.6     2.7
   6614914    63.1     0.6    6.38    0.01    89.7     3.2
   6615918   173.8     0.6   14.24    0.04    44.4     2.2
   6619186   167.9     0.9   13.68    0.02    45.9     2.0
   6671919    31.5     1.1    4.00    0.05    84.2     3.4
   6676125   169.2     0.8   14.03    0.05    40.0     1.9
   6677473    48.1     1.3    4.83    0.05    64.8     2.7
   6679325   133.4     0.7   11.31    0.02    63.9     2.9
   6688966   154.7     0.9   11.98    0.03    33.7     2.8
   6689123    47.0     1.0    4.74    0.07    72.6     2.6
   6689139    28.5     0.9    4.03    0.05   156.3     7.2
   6690523   182.2     1.3   13.52    0.07    31.5     2.1
   6691913    28.7     0.6    4.04    0.08   132.5     6.9
   6692150   135.0     0.8   11.23    0.03    44.3     2.1
   6693224    31.1     0.7    4.16    0.06   127.4     6.0
   6693406    29.1     1.4    3.93    0.08   109.1     4.2
   6695465   197.5     0.8   15.08    0.05    44.5     2.4
   6757791   337.6     3.7   23.98    0.05    23.9     4.4
   6757928    95.5     1.0    7.89    0.04    41.7     1.4
   6758204    30.5     0.6    4.40    0.12   124.3     5.1
   6762079   129.9     0.8   11.16    0.02    51.1     2.7
   6763283    30.2     0.5    4.37    0.20   125.7     5.2
   6763459   156.8     0.9   13.02    0.03    48.6     2.8
   6764288    89.1     0.7    7.89    0.01    53.1     1.6
   6764497    29.9     0.7    4.04    0.11   152.9     6.5
   6765563   208.8     1.6   16.29    0.03    23.9     2.8
   6766318    29.4     0.6    4.16    0.05   150.4     6.4
   6767489   231.4     1.4   17.30    0.02    29.7     3.3
   6773907    29.5     0.8    4.31    0.08   157.7     6.5
   6777373    77.2     0.7    7.57    0.02    73.6     2.9
   6778029    27.7     0.9    4.04    0.07   155.8     7.1
   6780222   128.9     0.7   11.41    0.02    57.7     2.7
   6780396   115.2     0.6   10.01    0.02    68.8     2.3
   6782167   168.8     1.3   13.15    0.03    34.7     2.2
   6790772   185.1     1.5   13.81    0.03    28.5     3.0
   6841356    30.5     0.5    4.48    0.13   137.8     5.9
   6842733   202.5     1.7   16.31    0.04    29.0     6.1
   6847261   133.8     1.2   11.43    0.01    49.4     1.8
   6848793    26.3     0.8    3.77    0.04   144.5     7.0
   6850286    99.0     0.7    9.65    0.02    59.0     2.4
   6850446   167.2     0.9   13.53    0.01    40.7     3.6
   6850665    94.7     0.8    8.35    0.02    45.8     2.0
   6851819    50.4     0.4    5.45    0.02   119.0     5.8
   6853040    30.1     0.8    4.06    0.04   150.2     5.6
   6853127   200.0     0.9   15.47    0.03    28.7     4.1
   6853235    31.1     0.7    4.08    0.04   126.7     5.5
   6854423    25.4     0.6    3.66    0.08   160.6     7.1
   6861592    30.7     0.6    4.67    0.23   121.9     6.9
   6861712   147.1     1.2   11.91    0.01    24.6     1.2
   6863638    32.6     0.5    4.15    0.02   100.7     4.8
   6864298    26.6     0.6    4.01    0.06   153.9     7.4
   6865257   188.6     0.9   14.97    0.02    40.9     3.1
   6866251    94.6     1.8    7.15    0.04    22.4     1.2
   6866683    67.7     0.6    6.79    0.02    95.4     3.6
   6869563   188.6     0.9   14.18    0.28    36.1     1.9
   6935470    27.1     0.7    3.97    0.06   148.2     7.6
   6936926   209.0     1.6   15.13    0.02    22.3     4.8
   6938293   368.1     3.3   25.75    0.03    17.1     2.8
   6945411   203.9     1.9   15.41    0.03    23.8     5.3
   6945607   342.7     4.7   24.85    0.02    16.1     4.5
   6949972    31.0     0.5    4.60    0.12   136.0     6.4
   6950871    28.3     0.5    4.17    0.12   154.4     6.6
   6953124   108.6     0.8    9.85    0.02    66.4     3.4
   6954859   197.7     2.0   14.10    0.05    23.5     1.5
   6955037    60.9     0.4    6.06    0.01    82.6     3.9
   6955386    28.5     0.7    4.24    0.23   138.2     7.1
   6956176    28.0     0.4    4.13    0.07   148.8     7.7
   6956834   206.5     1.3   14.25    0.04    31.4     4.4
   7019247   169.7     1.1   13.43    0.02    33.2     1.5
   7019493   149.1     0.6   12.23    0.02    60.4     3.4
   7019953    29.5     0.7    4.26    0.10   144.9     6.6
   7022217    21.6     0.5    3.06    0.08   128.4    16.4
   7032043    28.9     1.4    3.96    0.04   129.1     6.6
   7032485    51.8     1.0    5.20    0.01    63.8     3.1
   7033381    29.5     1.3    4.00    0.04   108.1     4.7
   7035696    79.5     0.8    6.81    0.05    41.2     1.7
   7036675   239.7     1.4   17.58    0.02    20.0     3.7
   7036704   191.2     1.1   15.12    0.02    31.9     3.3
   7037160    77.3     0.6    7.57    0.02    76.7     3.0
   7038041    29.3     0.4    4.27    0.14   136.3     6.0
   7045072   188.3     1.0   15.51    0.03    32.0     2.2
   7095221    26.1     0.5    3.73    0.06   165.6     8.4
   7101002    30.8     0.7    4.17    0.04   147.2     5.9
   7102213    37.2     1.7    3.97    0.03    54.3     2.5
   7105595   153.2     0.8   12.48    0.02    46.2     2.2
   7106652    30.1     0.7    4.22    0.05   124.0     5.2
   7116721    50.1     1.7    4.51    0.02    51.7     1.9
   7119652   130.3     0.7   10.90    0.02    42.6     2.0
   7123197   179.6     1.4   14.57    0.06    42.2     2.2
   7123870   108.5     0.8    9.32    0.01    56.3     2.2
   7124394   138.0     1.0   11.41    0.02    51.5     2.1
   7173104   176.9     1.0   12.59    0.06    43.1     3.0
   7175067    34.4     1.4    4.15    0.03   125.2     5.6
   7175330    27.6     0.6    4.04    0.11   199.9     8.8
   7180503   203.9     1.4   16.38    0.04    35.3     4.2
   7191814    72.0     0.7    7.05    0.02    91.4     3.7
   7192546   120.9     0.8   10.30    0.02    52.0     2.0
   7199373   223.8     2.4   16.82    0.04    25.9     4.3
   7202417   184.3     1.0   14.95    0.03    37.4     1.5
   7205313    29.4     0.4    4.44    0.09   134.8     4.7
   7206422   221.1     1.1   16.12    0.02    20.4     2.6
   7213311   129.0     1.0   10.84    0.03    35.0     2.0
   7264852   207.2     1.1   16.33    0.02    35.1     3.4
   7268385   216.0     1.9   17.20    0.02    38.0     4.7
   7271705   122.5     0.5   10.88    0.02    64.6     2.9
   7272020    38.4     1.0    4.46    0.12    82.2     3.5
   7272640   180.3     1.3   14.03    0.04    36.9     2.7
   7282526    64.6     0.7    6.65    0.01    97.0     4.5
   7284718   172.0     1.0   14.11    0.02    46.1     2.2
   7287713   157.3     0.8   12.44    0.03    31.2     1.5
   7335713   159.0     0.6   13.77    0.02    44.6     1.5
   7337694    50.5     0.7    5.59    0.02   118.3     4.7
   7347076    90.3     1.6    7.22    0.04    32.8     1.8
   7350673    32.9     0.9    4.30    0.05   119.5     5.4
   7350769    89.5     1.9    7.10    0.04    22.6     1.0
   7351508   144.1     0.7   11.70    0.02    43.8     2.0
   7351548   197.2     1.2   15.05    0.01    27.4     3.3
   7352503    80.8     0.8    7.72    0.02    63.4     2.1
   7352824    42.8     0.6    4.70    0.02    84.9     4.1
   7352995    64.4     0.4    6.64    0.02    97.4     4.9
   7353036    31.2     0.4    4.76    0.08   133.8     7.1
   7357569   337.0     3.8   23.44    0.02    27.4     3.0
   7367324   211.6     1.6   16.14    0.03    26.4     3.9
   7368002   190.9     1.8   13.02    0.05    29.1     3.7
   7368345    56.4     0.4    5.88    0.01    80.6     3.4
   7374005    55.5     0.8    5.37    0.01    45.1     1.5
   7377547   214.4     1.3   16.55    0.04    29.7     4.3
   7387590   138.8     1.6   12.75    0.08    32.0     1.5
   7417126    84.5     0.9    8.15    0.03    63.1     3.1
   7418076    95.8     0.8    9.04    0.02    81.3     4.0
   7418096    30.0     0.8    4.06    0.04   214.0     8.6
   7423252   212.2     1.7   16.62    0.03    39.3     4.6
   7431712    81.2     0.6    7.53    0.02    51.2     2.1
   7432082   372.5     4.8   26.53    0.09    14.4     2.2
   7432184    29.6     1.5    4.24    0.06   131.6     6.0
   7432909   171.2     0.9   13.90    0.02    37.2     1.5
   7433870   111.9     0.8   10.08    0.01    70.2     3.2
   7434109   180.0     2.0   13.60    0.02    20.1     3.1
   7434457    59.2     1.2    5.53    0.02    55.8     2.1
   7439601   224.8     1.6   16.07    0.09    19.5     2.4
   7440161    23.9     0.4    3.84    0.11   156.0     8.5
   7444985    40.3     0.5    4.45    0.01   107.3     5.4
   7446517   136.0     0.9   11.04    0.02    38.1     1.9
   7448275   208.7     3.6   16.70    0.04    18.3     5.4
   7451634   232.0     2.1   17.24    0.03    19.4     4.8
   7462181   176.1     1.0   14.41    0.01    36.6     1.8
   7514397    21.1     0.5    3.29    0.08   155.1    10.1
   7516024   119.9     0.8   10.50    0.02    46.5     2.1
   7516351   156.4     0.7   13.09    0.01    44.8     2.5
   7518077    29.7     0.8    3.98    0.06   139.0     6.9
   7523016   162.7     1.1   13.81    0.04    45.7     3.1
   7524005    33.7     0.7    3.95    0.03    85.2     4.3
   7532487   202.4     1.3   15.74    0.02    30.4     3.8
   7539298    29.1     1.3    4.06    0.08   132.9     5.3
   7590575   234.8     1.8   17.92    0.02    33.8     4.2
   7592311   170.7     1.1   13.48    0.02    45.2     3.5
   7593014    30.0     0.6    3.99    0.05   147.2     6.1
   7594337    97.4     0.6    9.26    0.03    63.0     2.5
   7594965    77.1     0.6    7.71    0.01    81.6     3.4
   7597268   213.3     1.6   16.57    0.04    33.2     4.7
   7597640   150.9     0.9   12.57    0.02    45.2     1.9
   7598066    24.4     0.4    3.80    0.10   133.2     7.1
   7601519   219.7     1.9   16.99    0.06    24.3     5.0
   7601533   124.0     0.5   10.90    0.02    54.3     1.9
   7610456    79.5     0.6    7.76    0.02    80.7     3.0
   7612519    98.5     0.6    9.28    0.03    65.8     2.7
   7663804   220.9     3.4   18.21    0.06    24.5     7.5
   7667568   221.1     3.2   17.71    0.03    26.4     5.9
   7669334    30.3     0.9    4.42    0.09   136.1     6.0
   7670794    33.3     0.9    4.16    0.03   110.9     3.7
   7672532    77.2     0.8    7.31    0.03    51.0     2.6
   7672898    27.5     0.7    4.33    0.20   138.7     7.1
   7674144    94.1     0.7    8.85    0.04    75.8     3.6
   7681202   176.0     1.9   12.63    0.02    26.2     1.1
   7685766   142.8     1.1   11.53    0.01    38.0     1.8
   7686577   156.3     1.8   12.04    0.02    20.0     1.1
   7693986   151.4     0.8   13.02    0.02    43.2     1.7
   7731373   209.2     1.7   16.89    0.02    42.4     6.2
   7741454    33.9     0.6    4.10    0.04    90.0     3.8
   7741548   139.2     1.0   11.95    0.04    50.3     2.0
   7744481   197.5     1.2   15.87    0.06    31.5     3.1
   7744523   151.0     0.7   13.07    0.02    49.2     2.4
   7749842    87.7     0.7    8.87    0.03    60.2     2.1
   7801424   185.6     0.8   15.10    0.03    42.7     2.0
   7801579    64.9     0.6    6.86    0.02    87.7     3.7
   7802110   213.9     2.4   16.59    0.06    58.6     7.0
   7816048   134.1     0.7   11.73    0.01    53.3     2.5
   7831285   231.0     2.0   17.59    0.02    35.2     4.8
   7833644    34.5     0.7    5.16    0.19   157.9     7.4
   7867424    28.8     0.7    4.23    0.05   161.7     7.0
   7867657   182.6     2.0   14.35    0.04    45.6     2.7
   7869659    28.6     0.4    4.28    0.07   138.4     5.9
   7870429   149.6     0.8   12.25    0.02    47.7     1.9
   7871761   109.9     0.9   10.10    0.03    72.6     4.5
   7877818   172.5     1.1   13.78    0.04    49.8     3.0
   7879392   228.9     4.0   16.98    0.02     9.0     7.9
   7880509    57.6     0.7    6.01    0.02    92.2     4.0
   7881464    87.8     0.5    8.13    0.03    74.6     3.1
   7885167   205.9     1.3   14.16    0.03    30.9     3.1
   7888977    32.2     0.6    4.24    0.02   112.0     4.4
   7898675   193.8     1.8   13.72    0.02    25.1     2.8
   7898891    29.3     0.4    4.20    0.09   138.4     5.6
   7916800   189.8     1.0   15.14    0.02    33.3     1.7
   7939758    16.2     0.5    2.31    0.03   137.1    12.6
   7947478    28.8     1.4    3.94    0.09   102.0     5.7
   7948260    35.0     0.9    3.99    0.09    75.8     3.2
   7948629   213.2     1.4   15.66    0.02    29.0     3.5
   7949984   330.7     3.8   24.28    0.06    16.3     2.5
   7953518    63.1     0.5    5.98    0.02    62.5     2.4
   7958552   120.4     0.7   10.58    0.03    43.9     1.3
   7983173   348.4     5.3   24.13    0.04    15.7     5.4
   8005225   121.7     1.0    9.93    0.02    25.2     1.8
   8005721   130.9     0.8   11.58    0.03    59.4     3.0
   8009004   199.6     1.4   16.03    0.02    63.3     5.9
   8009455    24.8     0.3    3.80    0.11   163.6     6.8
   8009525   205.6     1.4   16.13    0.04    25.0     3.3
   8013023   199.3     1.6   16.39    0.06    31.8     4.1
   8023523   135.8     1.5   10.17    0.03    29.3     1.6
   8023760   208.7     1.9   15.95    0.04    29.3     6.8
   8026274   157.0     2.1   12.06    0.02    22.2     2.3
   8026725   171.8     1.2   13.98    0.02    34.7     3.2
   8076215   160.4     1.5   11.71    0.03    20.7     1.7
   8078495   170.7     1.1   13.63    0.03    42.0     2.2
   8080889   180.0     0.7   14.34    0.14    45.3     2.3
   8082558    46.0     0.8    4.55    0.04    68.1     2.8
   8084863   117.6     0.9   10.22    0.02    38.2     1.9
   8084971   145.1     0.9   12.38    0.04    48.3     2.0
   8085114    30.4     0.7    4.01    0.03   141.7     7.0
   8085386   131.6     0.9   11.31    0.02    43.5     2.4
   8085867   174.4     1.1   13.46    0.02    38.9     2.3
   8093636   149.6     1.8   12.11    0.02    23.8     2.1
   8098815   224.8     1.6   16.61    0.02    19.4     3.1
   8104319    87.0     0.6    8.24    0.02    67.3     2.7
   8105610    93.5     0.7    8.16    0.05    53.8     2.2
   8105688    29.9     0.7    3.97    0.04   134.3     6.7
   8144161   109.0     0.8    9.99    0.02    67.0     4.5
   8144907   208.2     1.2   17.43    0.10    41.4     3.3
   8145058    41.9     1.1    4.90    0.06    80.1     7.0
   8148994    32.3     0.3    3.95    0.02   176.7    11.4
   8149108   114.8     0.7   10.47    0.02    69.4     2.3
   8149637   139.8     0.9   11.45    0.01    37.6     1.1
   8149983    89.0     0.6    8.53    0.02    69.8     2.6
   8150550    28.9     1.3    4.04    0.10   149.6     6.2
   8153907   190.9     1.1   14.95    0.02    29.5     1.7
   8158034   220.1     1.4   16.71    0.04    23.6     2.7
   8158120    30.6     1.3    3.83    0.04   105.1     4.8
   8159235    59.0     0.4    6.13    0.02    91.9     3.1
   8159908    95.1     0.8    8.98    0.03    67.7     2.5
   8160212   238.4     5.2   17.97    0.01    15.5     3.4
   8168444   214.2     1.7   16.56    0.02    26.3     3.1
   8173978   146.7     0.9   12.06    0.01    42.1     1.6
   8180375   120.0     0.6   10.96    0.03    53.7     2.8
   8233881   209.5     1.8   16.23    0.06    26.6     5.3
   8265154   205.4     1.4   16.57    0.04    48.5     4.8
   8280407    96.6     0.8    9.00    0.03    68.5     2.7
   8280560   129.6     0.7   11.52    0.01    61.3     2.6
   8285804   189.0     1.4   15.04    0.02    39.1     3.7
   8289334    84.0     0.7    7.99    0.03    46.3     2.0
   8292829   174.1     1.1   14.68    0.03    38.2     1.6
   8294131    30.0     0.7    4.29    0.09   134.5     5.6
   8294193    26.1     0.5    3.89    0.16   119.2     5.5
   8294475    31.4     0.4    4.05    0.03   122.7     5.7
   8296058    29.1     0.5    4.41    0.07   137.7     6.2
   8345869   141.5     0.8   12.07    0.02    53.4     2.6
   8349145   224.1     1.5   17.44    0.02    24.7     4.3
   8349297    80.7     0.9    7.75    0.01    55.9     2.5
   8349379    32.6     0.9    4.15    0.04   124.2     5.2
   8350839   146.3     1.0   12.58    0.03    43.5     1.8
   8351477   223.6     1.4   17.13    0.15    20.2     3.2
   8352450   129.1     0.7   11.51    0.02    64.6     2.6
   8352623    68.2     0.7    6.95    0.01    73.6     2.7
   8354657    99.8     0.5    9.26    0.02    64.4     1.8
   8358044    22.7     0.7    2.87    0.04    83.9     5.4
   8358168    29.2     1.3    4.38    0.07   154.1     8.5
   8361552   193.8     0.7   15.49    0.02    38.2     2.3
   8363240   236.6     2.2   17.54    0.02    21.8     2.7
   8364337    55.3     0.7    5.93    0.02    90.6     3.5
   8409525   209.3     1.8   16.18    0.03    36.6     6.9
   8409750   203.2     1.5   15.44    0.02    27.3     3.5
   8410413    35.4     0.6    4.19    0.01   159.2     7.9
   8411446    28.8     1.3    3.93    0.12   128.5     6.5
   8414303   107.1     0.7    9.38    0.02    50.3     1.8
   8416447    70.7     0.5    6.88    0.02    66.6     2.6
   8424501   189.4     2.4   14.10    0.02    20.1     2.0
   8429285   150.8     0.9   12.81    0.05    45.6     2.0
   8474915   142.5     0.8   12.37    0.02    55.9     2.8
   8475684   163.8     1.1   13.73    0.03    43.2     2.2
   8476117   238.1     3.4   18.97    0.03    28.1     3.0
   8479301   130.5     2.1   10.86    0.04    21.0     1.3
   8481716   203.4     1.0   16.37    0.02    31.4     2.1
   8487525   187.7     1.4   15.75    0.05    23.7     2.3
   8496232   227.5     1.7   17.88    0.03    23.9     2.3
   8505576   176.8     1.1   13.73    0.01    43.4     2.3
   8538804    73.1     1.0    7.27    0.06    89.8     9.5
   8539821   141.3     0.8   12.02    0.03    51.2     3.8
   8544630    74.4     0.6    7.55    0.02    81.0     3.3
   8545658    29.0     0.8    4.26    0.07   142.5     7.2
   8546822   150.4     0.8   13.06    0.02    51.5     2.4
   8547560   107.9     0.5    9.60    0.01    59.2     2.0
   8547564   134.8     0.7   11.37    0.01    55.4     3.0
   8553297   175.8     1.4   13.00    0.06    22.5     2.1
   8553967   145.5     0.8   11.91    0.01    40.1     1.9
   8560056   102.9     0.7    9.68    0.02    60.4     2.1
   8607372   201.2     1.4   13.81    0.02    23.2     3.3
   8607999    29.2     0.3    4.21    0.13   141.2     7.4
   8611078    58.3     0.6    6.55    0.02    77.7     3.0
   8611731    24.2     0.8    3.76    0.08   148.0     7.8
   8612203    27.5     1.8    4.14    0.06   112.5     5.0
   8612300    29.9     0.4    4.33    0.10   147.3     6.0
   8612361    55.5     0.5    5.85    0.02    88.6     3.4
   8612609   187.5     2.0   13.93    0.03    17.4     3.1
   8613008   337.6    49.8   21.58    0.21    13.7     2.6
   8613120   181.7     0.5   14.59    0.09    74.4     1.4
   8617431   171.0     1.1   14.13    0.04    38.5     2.9
   8617695   328.5     4.2   22.33    0.02    12.7     3.1
   8619736   112.0     1.1    9.28    0.02    30.4     1.6
   8624885   200.7     1.3   16.03    0.06    32.7     4.8
   8631971   148.9     1.6   12.13    0.02    32.1     2.3
   8671842   166.0     0.8   14.05    0.02    47.0     2.0
   8674879   228.7     1.4   17.38    0.02    30.4     5.9
   8675043    60.8     0.6    6.51    0.01    92.5     3.9
   8675259   107.8     0.9    9.91    0.02    57.2     2.0
   8675885   226.2     0.7   15.41    0.04    62.6     1.7
   8678638   188.8     1.0   14.66    0.05    40.2     2.4
   8692797   217.6     1.5   17.41    0.05    24.2     4.4
   8733649   148.3     3.4   11.53    0.03    19.0     1.3
   8736290    61.9     0.6    6.36    0.02    91.0     4.3
   8738545   205.5     1.4   15.06    0.02    22.3     2.9
   8738569   233.9     1.3   17.44    0.02    25.6     2.4
   8740250   109.4     0.7    9.75    0.02    56.8     3.2
   8743064   127.0     0.8   11.25    0.04    55.7     2.1
   8746148    29.9     1.2    4.32    0.13   135.5     7.2
   8750108   230.6     1.5   17.99    0.02    27.0     3.2
   8761312   227.8     2.0   17.21    0.02    20.5     3.1
   8803882   344.5     6.9   22.72    0.07    18.8     4.5
   8804145   175.7     0.9   14.44    0.03    44.1     2.5
   8804938    81.0     0.6    7.67    0.01    79.6     2.9
   8805353    42.9     2.2    4.42    0.02    50.4     2.3
   8806268   145.8     0.6   12.07    0.01    53.1     2.2
   8806877    84.1     0.7    8.57    0.03    72.9     2.5
   8812211    95.9     0.8    9.32    0.02    54.3     2.4
   8812360    98.6     0.8    9.25    0.01    64.5     2.4
   8819161    68.5     2.5    6.01    0.03    46.6     2.0
   8824776   170.1     1.2   13.01    0.02    30.3     1.2
   8866181   322.5    30.5   23.87    0.06    15.2     2.8
   8866547   200.2     1.4   15.62    0.03    29.5     4.4
   8868464   199.2     1.0   15.39    0.02    34.0     2.0
   8869235    58.8     0.4    6.45    0.02    83.2     4.2
   8933234   182.0     1.0   14.69    0.06    50.6     2.4
   8946504    81.3     0.8    7.66    0.01    54.0     2.1
   8957055   162.7     1.1   13.13    0.02    32.9     1.7
   8958073   107.2     0.6    9.43    0.02    63.8     2.8
   9002464    90.2     0.6    8.34    0.02    66.3     2.9
   9005037    24.5     0.9    3.71    0.08   172.6     7.7
   9005963   173.9     0.7   13.98    0.02    42.8     2.4
   9006129    47.5     0.4    5.23    0.02   106.7     5.7
   9006240    84.1     0.4    8.20    0.01    72.9     2.7
   9007021    40.1     1.7    4.17    0.08    76.0     2.8
   9007860    36.1     0.5    4.32    0.01   125.2     5.8
   9009295    48.5     0.5    5.30    0.02    80.9     4.2
   9021799    34.9     1.0    4.08    0.05    95.4     3.7
   9025278   225.8     1.6   17.71    0.02    21.9     2.2
   9027404   203.1     1.2   15.81    0.02    28.1     2.9
   9028293    60.8     1.1    5.69    0.04    33.6     1.6
   9034252   194.5     2.6   14.05    0.07     9.8     2.4
   9074974   121.5     0.8   10.76    0.02    65.3     2.6
   9075118   195.6     1.1   15.34    0.02    38.8     3.1
   9077453   164.6     0.7   13.26    0.02    38.6     1.2
   9080622    27.9     1.3    4.01    0.11   118.1     6.4
   9085338   207.0     2.2   15.46    0.03    25.8     3.5
   9091989   136.8     0.6   11.53    0.02    51.5     2.5
   9092442    30.6     0.9    4.15    0.05   138.3     4.3
   9094678    19.7     0.3    2.78    0.02   120.4     7.4
   9142865   201.3     1.5   14.75    0.02    19.2     2.1
   9146468   140.8     0.9   11.71    0.02    35.8     2.1
   9162107    38.7     2.1    4.13    0.03    63.7     2.7
   9166099   209.8     1.5   15.59    0.02    26.8     6.3
   9202471   219.2     1.4   15.88    0.02    19.9     4.5
   9202550    28.7     0.7    4.19    0.08   142.2     7.1
   9205044   107.9     0.5    9.85    0.02    57.1     2.1
   9205753   102.9     0.7    9.47    0.02    60.1     1.9
   9210738   155.7     0.8   12.77    0.11    41.8     1.9
   9220593    56.1     0.5    5.96    0.02   100.2     3.6
   9222911    39.1     0.8    4.34    0.03    75.5     3.3
   9225884   224.9    13.6   16.88    0.03    13.8     4.2
   9266317   140.3     0.7   11.75    0.02    59.5     3.4
   9271986   185.5     0.9   14.50    0.03    33.5     1.7
   9272256    94.6     1.4    9.20    0.09    76.2    10.1
   9285188    43.3     0.7    4.62    0.04    79.0     2.7
   9286851    86.8     3.1    6.61    0.04    20.7     1.1
   9288083    31.2     0.9    4.13    0.03   127.9     5.1
   9288195    93.1     0.7    8.35    0.02    45.3     1.9
   9289599   206.5     1.4   16.41    0.05    40.0     6.0
   9329381   171.5     1.1   13.54    0.02    33.4     2.1
   9344114   112.9     1.2    9.52    0.02    29.8     2.1
   9345007    53.5     0.5    5.24    0.02    71.4     2.6
   9347059    30.2     1.0    4.16    0.06   124.2     5.8
   9349247    28.7     1.0    4.15    0.04   133.4     4.9
   9388557   132.2     0.8   11.75    0.01    59.4     2.1
   9389776   111.9     0.7    9.64    0.01    44.0     1.8
   9392647   113.6     0.8    9.78    0.02    44.2     2.0
   9395752   150.7     1.1   12.41    0.03    39.9     1.9
   9396101    99.3     0.7    9.06    0.02    54.1     2.1
   9406522   133.5     1.3   10.92    0.02    35.6     3.4
   9406898   220.2     4.6   17.22    0.04    21.9     3.9
   9450586   112.4     0.7    9.94    0.02    60.0     2.2
   9451482    82.2     1.1    6.68    0.03    29.7     1.0
   9452643   135.5     0.6   11.33    0.02    62.0     2.6
   9455526    89.0     1.9    7.76    0.01    36.4     1.7
   9466399   185.6     1.1   14.91    0.06    36.7     2.2
   9467102   119.6     0.8   10.39    0.02    47.8     1.9
   9467124    35.0     0.9    4.14    0.05   109.0     5.2
   9468160   173.5     1.6   13.66    0.02    18.7     2.2
   9468176   356.9     2.6   24.00    0.02    16.3     0.7
   9469325    83.6     2.8    6.75    0.07    28.2     1.4
   9508757   178.5     1.1   13.85    0.03    32.2     2.3
   9509260   213.5     0.9   17.01    0.01    30.7     2.4
   9511816   212.5     1.2   16.32    0.31    23.5     3.6
   9533419   238.0     2.6   17.80    0.02    22.2     3.7
   9569557   328.0     4.1   21.59    0.06    18.2     2.1
   9573951    29.0     0.9    3.88    0.10   134.4     6.4
   9574550    29.5     0.9    3.95    0.06   149.2     7.4
   9575284    47.4     0.5    5.31    0.01   120.2     6.6
   9575421   199.3     1.3   16.02    0.01    28.0     5.6
   9575663    27.7     0.4    4.05    0.08   173.4     9.0
   9575821   130.9     1.3   10.89    0.02    31.5     1.9
   9575996   166.5     0.9   13.65    0.04    36.0     2.8
   9579357   133.2     1.0   10.47    0.03    26.3     1.6
   9580343    31.4     0.9    4.07    0.05   116.2     4.9
   9581275   214.6     1.3   16.57    0.02    26.7     6.3
   9589420   108.5     0.8    9.42    0.03    55.0     1.7
   9631471    36.8     1.0    4.28    0.05   105.5     5.0
   9636807   105.9     0.9    9.22    0.02    62.1     2.0
   9637337    64.3     0.6    6.89    0.02    69.5     2.8
   9639344   155.0     0.7   12.82    0.03    43.5     1.7
   9642235   210.8     1.3   15.80    0.02    22.3     3.4
   9642306   152.2     0.8   12.55    0.02    38.7     2.3
   9643720    30.7     0.9    4.07    0.06   114.3     5.2
   9645361    75.4     1.0    6.36    0.03    34.1     1.2
   9650375    97.6     0.7    9.30    0.02    60.7     2.3
   9651164    28.4     0.7    3.79    0.04   104.9     4.5
   9651255    64.9     0.5    6.62    0.03    80.8     3.4
   9651682    85.1     0.6    8.06    0.02    74.8     3.0
   9651684    78.8     1.1    7.62    0.02    72.8     2.7
   9652488    28.4     1.1    3.96    0.05   133.0     6.4
   9655821    31.1     0.6    4.04    0.13   101.7     8.0
   9657730    29.8     0.9    4.53    0.08   137.7     7.6
   9663771    27.6     0.7    4.20    0.11   140.2     5.8
   9691682   185.3     4.0   12.42    0.07    34.1     4.2
   9692509    26.1     0.4    3.77    0.06   176.4     7.3
   9693152    29.6     1.0    3.96    0.05   143.4     6.5
   9693458    27.7     1.3    4.05    0.08   144.2     5.8
   9696183   239.2     7.5   17.34    0.02     4.6    13.8
   9697268   135.0     0.8   11.36    0.03    52.6     2.4
   9697999    28.0     1.0    4.04    0.05   132.7     8.1
   9701905    25.8     0.8    3.87    0.05   112.1     7.5
   9703186   120.8     0.6   10.72    0.02    58.8     2.7
   9705408   106.8     1.1    8.64    0.02    28.0     0.8
   9706956   167.6     1.2   13.69    0.02    29.8     3.1
   9710305   154.2     0.9   13.34    0.01    39.5     1.6
   9710490   118.7     0.8   10.14    0.03    44.8     2.5
   9713355   185.5     1.5   14.20    0.03    30.8     1.4
   9717117    27.8     0.5    3.91    0.22   129.7     8.9
   9719012   195.2     0.9   14.98    0.05    30.7     1.5
   9719184   107.3     0.8    9.31    0.02    35.9     1.8
   9726536   226.8     1.6   16.90    0.04    19.8     4.1
   9753517   201.7     1.4   15.86    0.04    47.7     5.2
   9755001   202.0     0.9   15.97    0.02    32.0     2.2
   9760732    27.1     0.6    4.03    0.05   130.0     6.2
   9761128   361.8     8.7   26.11    0.05    14.2     4.7
   9761605    29.4     1.0    4.05    0.19   120.2     5.1
   9763240   219.6     1.3   16.29    0.02    19.8     3.2
   9763445   111.8     0.7    9.96    0.01    56.7     2.4
   9764760   147.6     1.0   13.24    0.02    39.4     2.4
   9775132   170.0     0.8   14.41    0.39    43.2     2.4
   9775302   154.6     1.6   12.15    0.03    23.9     1.6
   9776559    30.9     1.4    4.13    0.10   118.4     7.8
   9783681    66.0     1.7    6.00    0.03    42.7     2.0
   9814430   217.2     2.2   16.80    0.03    34.2     4.5
   9815149    23.6     0.6    3.54    0.07   163.6     9.5
   9823926   171.0     1.0   14.09    0.06    35.5     1.5
   9824516   187.2     1.2   14.09    0.03    24.9     1.6
   9826306    78.2     0.6    7.50    0.02    64.9     2.0
   9827399   235.2     1.3   17.61    0.02    26.3     3.9
   9827743    59.8     0.6    5.92    0.01    57.1     2.7
   9838719    95.4     0.6    8.57    0.02    52.5     2.1
   9840003   176.7     1.1   14.12    0.04    36.2     1.5
   9873628   145.9     0.9   12.40    0.02    53.0     2.3
   9875046    48.1     0.4    5.39    0.02   132.7     7.1
   9875719   125.1     0.7   10.90    0.02    59.1     2.2
   9881071    90.2     0.7    8.69    0.02    66.8     2.8
   9881156   121.3     0.9   10.73    0.02    48.6     2.1
   9881900   127.7     0.8   10.72    0.03    47.5     2.3
   9887526   184.2     1.0   14.85    0.05    38.7     2.9
   9893036   181.6     1.4   13.65    0.02    29.4     2.5
   9893437   226.1     2.0   16.12    0.01    16.3     3.0
   9894103   343.0     4.2   22.84    0.06    26.3     3.5
   9899534    56.4     0.4    6.02    0.02    97.5     5.3
   9903392   110.0     0.7    9.59    0.02    61.9     2.3
   9903598   144.7     1.2   11.06    0.03    30.7     2.4
   9904059   142.3     0.9   11.84    0.02    45.3     2.0
   9904681   169.5     0.9   13.26    0.04    37.7     1.9  
   9905582   138.4     0.8   12.14    0.04    54.6     2.4
   9907188   117.5     0.8   10.11    0.02    57.3     1.9
   9942456   120.2     0.6   10.68    0.01    55.8     2.4
   9944851   221.7     2.2   17.18    0.02    22.1     4.6
   9945372   338.3     4.2   23.48    0.04    28.4     3.9
   9953542   164.8     1.1   12.90    0.03    32.7     3.1
   9963898   111.5     1.3    8.68    0.04    22.8     1.1
   9964863    88.3     1.0    8.54    0.07    44.3     1.8
   9965648    56.5     0.5    5.73    0.02    85.3     3.2
   9965988    54.2     0.6    5.80    0.01    99.1     4.2
   9966796   194.9     1.1   15.34    0.02    31.7     1.4
   9991281    31.3     0.9    4.47    0.10   128.6     6.3
   9994039   356.9    11.1   24.89    0.08    26.4    10.9
   9996624   144.7     1.0   12.34    0.05    56.2     2.5
  10000981    65.3     0.7    6.84    0.02    85.1     3.4
  10001994   189.3     1.3   14.20    0.03    27.6     2.4
  10003039   209.8     1.5   16.75    0.33    28.6     4.2
  10003464    30.5     0.8    4.17    0.04   128.2     5.2
  10005428   212.6     1.8   15.11    0.04    26.0     3.4
  10007644    79.3     0.6    7.96    0.03    57.5     2.5
  10014959   174.5     0.7   14.10    0.01    42.0     1.6
  10018357   155.8     1.0   13.49    0.02    46.4     2.6
  10018832    53.8     0.5    5.65    0.01   106.8     3.7
  10023547    93.2     0.9    7.72    0.04    36.8     1.1
  10024484    32.7     0.7    4.07    0.03   112.9     5.1
  10024883    26.3     0.6    3.27    0.01   144.7     7.2
  10025167    28.3     0.9    3.86    0.07   149.4     5.6
  10027735   105.3     1.4    9.34    0.01    36.8     2.0
  10028221    26.8     0.9    3.88    0.04   149.4     7.1
  10029899    26.9     0.6    4.09    0.08   147.6     6.5
  10058649    29.5     0.6    3.96    0.04   175.2     6.9
  10062704    28.7     0.7    3.99    0.04   153.7     7.7
  10063028    30.4     0.4    4.04    0.04   149.6     6.2
  10063071   219.9     1.9   16.67    0.04    31.1     5.9
  10064560    28.4     0.3    4.29    0.07   130.6     4.2
  10067242    30.2     0.6    3.91    0.04   128.1     4.3
  10078979   233.1     1.8   18.04    0.03    23.6     4.0
  10079863    33.4     0.9    4.08    0.07   109.9     5.0
  10081050   153.9     0.8   13.19    0.02    45.2     1.7
  10082955    33.0     0.7    4.18    0.05    77.0     3.7
  10083666   137.6     1.0   10.95    0.02    33.8     1.4
  10083995   115.3     0.9   10.23    0.02    46.8     2.6
  10087579    33.8     1.2    4.26    0.05   107.4     3.9
  10089702   120.1     0.7   10.57    0.02    60.6     2.2
  10090232    26.6     0.3    3.38    0.02   156.3     7.9
  10092567   211.8     1.8   16.57    0.05    21.8     3.3
  10095141   201.0     1.1   16.44    0.05    33.5     3.4
  10097120   193.0     1.1   13.00    0.05    33.9     1.4
  10123890   110.8     0.9   10.26    0.02    61.7     2.3
  10124024    29.9     0.6    4.36    0.09   157.7     8.0
  10131515   104.6     0.4    9.64    0.01    64.0     2.5
  10132358    78.7     0.5    7.79    0.01    79.5     2.9
  10136905   187.3     1.0   15.27    0.02    32.8     2.5
  10136923   228.8     1.8   17.75    0.03    24.6     5.2
  10139552   131.1     1.0   10.61    0.03    41.8     1.8
  10155387    49.3     0.3    5.46    0.01    94.7     3.9
  10155607   108.2     0.4    9.75    0.03    60.6     2.8
  10156591    49.8     0.4    5.40    0.02   107.8     4.7
  10158548    78.5     0.5    7.86    0.02    77.4     3.2
  10186190    27.8     0.5    4.12    0.09   158.0     7.1
  10197939    79.9     0.6    7.76    0.02    73.3     2.6
  10198947   234.3     3.8   18.04    0.02    19.2     4.2
  10199406   155.9     1.0   12.85    0.02    37.6     1.7
  10199984   215.5     3.6   15.92    0.03    20.1     4.8
  10219075   134.0     0.8   11.54    0.02    50.0     1.9
  10219166    32.9     1.1    4.13    0.06   109.8     4.7
  10219338   238.6     3.3   16.84    0.02     4.2     7.3
  10219361   160.2     1.6   12.42    0.02    23.3     1.6
  10219630    35.8     0.5    4.12    0.01   102.4     4.7
  10219690    59.2     0.9    5.52    0.04    42.9     1.6
  10220835    69.1     0.6    7.39    0.01    61.5     2.2
  10222553   122.3     1.3   10.23    0.01    32.7     1.9
  10222797    30.6     0.6    3.50    0.03    78.2     3.4
  10252757    53.1     0.4    5.71    0.02   102.8     5.1
  10253969    31.4     0.5    3.90    0.01   143.0     7.2
  10259096    29.9     1.0    4.08    0.07   147.5     6.0
  10266793    30.1     0.8    4.16    0.06   129.9     5.3
  10271951    31.9     0.5    4.17    0.03   124.6     5.6
  10272822    60.8     1.1    5.67    0.05    46.9     1.4
  10274410   193.8     1.1   14.80    0.03    28.0     1.9
  10275709   366.4     2.6   26.08    0.10    14.7     0.7
  10285389    87.4     0.5    8.26    0.02    63.3     2.2
  10285522    29.9     0.6    4.03    0.03   154.9     6.8
  10285836   113.7     0.7    9.77    0.02    56.0     2.9
  10287145   132.7     0.8   11.48    0.03    48.9     1.5
  10318430   155.1     0.9   12.97    0.03    38.2     1.7
  10318787    42.3     0.4    5.16    0.01   123.2     5.8
  10321642   102.7     0.6    9.28    0.01    57.5     2.9
  10322446    26.2     0.6    3.92    0.08   166.9     7.4
  10322513    92.0     1.3    7.18    0.03    34.1     1.7
  10328894    30.7     0.4    3.97    0.01    96.7     5.5
  10329005    95.3     0.6    9.03    0.06    69.0     3.5
  10329811    53.6     1.7    4.99    0.05    46.9     1.7
  10330052   188.5     1.2   15.47    0.03    33.4     2.4
  10331686   235.7     1.3   17.74    0.02    22.3     2.7
  10332259    30.3     0.6    4.03    0.03   131.0     5.8
  10337033   178.5     1.0   14.68    0.05    35.7     1.7
  10337603   138.8     0.9   11.36    0.03    39.4     2.6
  10337734   200.3     0.9   15.27    0.02    31.1     5.7
  10351124   141.4     1.0   11.90    0.02    50.3     2.0
  10351196   201.6     1.0   15.89    0.04    26.3     2.5
  10351268    74.7     0.8    6.92    0.01    70.4     3.1
  10351585    94.2     0.6    8.38    0.01    44.0     1.6
  10353660    59.3     0.5    6.09    0.01    99.1     5.0
  10358863   221.9     1.3   17.74    0.03    25.1     3.2
  10387899   225.1     2.5   17.09    0.03    20.1     4.0
  10396076   142.3     0.7   11.96    0.02    38.8     1.9
  10396533    36.6     0.4    4.24    0.05    99.4     4.2
  10396812    46.0     0.4    5.20    0.02   111.1     5.9
  10405436   218.0     2.2   16.09    0.03    11.5     3.9
  10416004   161.8     1.5   11.88    0.02    32.8     2.2
  10417492    72.5     0.4    7.08    0.02    67.5     2.7
  10419682   116.4     0.6   10.43    0.02    63.8     3.1
  10423340   235.0     1.9   18.84    0.02    20.0     2.1
  10449098    26.7     0.3    3.92    0.12   169.0     8.8
  10449431   188.1     2.8   14.28    0.03    24.7     3.4
  10449862    78.4     0.5    7.83    0.02    91.4     3.8
  10460020    40.1     0.3    4.65    0.01   111.5     6.0
  10462800   116.6     0.7   10.12    0.02    46.1     1.6
  10464258   207.0     1.3   15.86    0.03    32.6     4.5
  10467744   366.9     2.5   27.41    0.02    21.7     0.6
  10471226    33.8     0.6    4.05    0.04   113.6     4.7
  10480567    94.5     0.5    8.94    0.02    66.5     2.4
  10481251   176.8     1.6   13.51    0.02    32.5     1.8
  10518207   363.9     4.9   25.27    0.02    17.6    11.8
  10546010   110.2     0.7   10.43    0.01    54.8     1.9
  10547905   132.1     1.0   10.12    0.03    28.1     1.4
  10548319   230.7     2.2   16.32    0.02    14.3     3.6
  10549567   173.4     0.7   14.39    0.04    42.1     2.0
  10597164   224.8     2.3   17.11    0.04    20.7     7.5
  10605155    95.6     0.6    8.77    0.02    54.8     2.0
  10613561   184.3     0.9   14.73    0.02    42.0     2.6
  10613727    43.3     0.8    4.70    0.08    70.5     2.6
  10614452    61.5     0.4    6.52    0.02    89.1     3.5
  10643786   200.2     1.8   16.26    0.04    39.0     7.4
  10661761   112.9     1.4    9.73    0.02    30.1     2.8
  10662595   159.8     0.9   12.85    0.01    32.4     1.0
  10665707   181.7     0.8   14.14    0.03    41.2     2.5
  10668914   197.7     2.1   15.44    0.05    13.9     2.3
  10677371   120.7     0.9   10.24    0.03    45.3     2.3
  10677637   197.4     1.2   14.68    0.02    33.8     2.7
  10679097    99.9     0.8    8.66    0.03    55.1     2.1
  10679672   176.9     0.9   14.33    0.02    39.5     1.9
  10680264    82.4     0.7    7.86    0.02    71.9     2.9
  10680268    66.6     0.6    6.66    0.02    75.0     3.3
  10680596   173.4     1.3   13.75    0.02    29.5     4.6
  10682660    33.5     0.6    5.28    0.13   161.2     6.8
  10683226    97.0     1.2    7.64    0.04    30.0     2.1
  10709570    30.1     0.5    4.36    0.08   176.0     8.2
  10724793   167.0     1.1   12.68    0.03    24.4     2.4
  10728519    84.8     0.6    8.66    0.03    64.2     2.4
  10729919    34.1     0.8    3.87    0.02    93.7     3.5
  10733661   164.4     1.2   14.42    0.08    36.5     1.9
  10737052    26.6     0.6    4.05    0.03   124.3     5.8
  10744554   209.0     1.8   15.17    0.05    23.4     4.3
  10746265   127.4     1.1   10.85    0.02    49.0     2.4
  10784301   205.4     1.2   16.75    0.02    32.4     4.9
  10794518    28.9     0.4    4.26    0.16   145.4     6.6
  10794816   330.0     3.9   22.45    0.05    15.3     4.4
  10801792   199.8     1.3   15.01    0.03    32.7     4.1
  10802274   215.4     5.4   14.50    0.05    11.9     7.7
  10811787   204.5     7.6   14.95    0.03     9.5    13.2
  10844895    97.5     0.7    9.17    0.02    62.7     2.3
  10849499   125.1     0.7   10.92    0.02    46.9     1.4
  10849824   204.6     1.8   15.64    0.02    32.8     4.1
  10850440   225.9     2.1   16.76    0.02    25.3     3.4
  10853911   188.1     1.4   14.45    0.02    31.9     2.0
  10858719    46.9     0.4    5.34    0.02   112.9     5.3
  10862035    54.5     0.7    5.82    0.02    98.9     4.5
  10862691   157.2     2.0   12.55    0.02    24.1     2.5
  10873856   331.6     3.4   22.84    0.03    22.2     4.3
  10877286    35.0     0.6    4.29    0.08   111.2     5.0
  10878028   201.6     2.0   15.09    0.03    19.0     6.6
  10881104    32.2     0.6    4.69    0.11   120.4     6.4
  10905697   160.0     0.9   12.78    0.02    49.5     2.1
  10905767   132.8     0.9   11.48    0.03    51.5     2.0
  10917207    48.0     1.4    5.13    0.06    42.8     2.0
  10917932    30.1     1.2    4.06    0.09   109.6     4.6
  10919239   166.8     1.0   13.71    0.03    45.9     2.0
  10919392   173.5     1.9   13.54    0.02    23.4     2.2
  10920328   161.8     1.5   12.86    0.02    29.2     2.6
  10920437    82.4     0.6    7.97    0.02    47.8     1.7
  10920456   122.9     0.6   11.11    0.02    53.1     2.8
  10922137    30.3     0.6    3.94    0.06   127.6     5.9
  10924021    53.5     0.6    5.70    0.01    96.5     4.3
  10924096   201.4     1.3   15.20    0.02    33.5     3.9
  10933234   121.8     0.7   10.53    0.02    57.0     2.0
  10933309    40.2     0.8    4.48    0.03    82.4     2.9
  10933670    30.9     0.8    4.16    0.08   135.6     5.3
  10934164   143.3     1.8   11.34    0.03    29.1     1.9
  10963918   213.8     1.3   16.68    0.04    27.9     5.2
  10969400    27.1     0.8    3.99    0.12   122.7     6.2
  10969649    27.6     0.5    4.00    0.14   135.7     6.3
  10971746   194.3     1.3   14.96    0.03    38.8     2.4
  10971845    83.2     0.5    7.83    0.02    64.1     2.6
  10976349    31.9     0.8    4.22    0.03   134.5     5.4
  10976412   133.8     0.7   11.57    0.02    48.2     1.6
  10977737    29.2     0.7    3.86    0.04   134.0     5.9
  10980032    92.6     1.8    7.78    0.10    46.8     2.4
  10980148    70.2     1.2    6.07    0.03    43.0     1.9
  10991759    30.2     0.5    4.42    0.08   131.3     5.8
  11013433   153.5     1.5   13.71    0.03    23.4     1.8
  11013594    29.9     0.7    4.30    0.06   136.4     6.7
  11018281   122.0     0.7   10.95    0.02    64.7     3.2
  11028459   360.6     4.2   23.97    0.06    20.9     7.4
  11029517   112.7     0.7    9.90    0.02    52.3     2.7
  11031230    82.0     0.7    8.03    0.02    70.2     3.2
  11032501    36.6     1.2    4.06    0.03    86.2     3.0
  11032610   103.0     0.7    9.05    0.02    64.5     2.6
  11038023    29.4     0.4    4.43    0.11   136.3     6.9
  11038376   144.8     1.5   11.83    0.01    26.6     1.8
  11038844    31.7     0.8    3.99    0.04   109.8     4.8
  11046830    57.0     0.5    6.13    0.02    96.0     3.4
  11072164    32.3     0.5    4.78    0.07   114.0     4.5
  11072982   136.9     0.7   12.07    0.01    56.1     2.3
  11074835   385.9     8.7   26.41    0.11    16.3     3.6
  11074880   151.5     0.7   12.58    0.05    41.6     1.9
  11081207   387.3    51.4   26.54    0.10    17.7     1.4
  11084934    88.1     1.9    7.39    0.05    23.5     1.6
  11086013    24.0     0.7    3.83    0.04   147.0     8.3
  11091360    79.8     0.5    7.82    0.01    75.6     3.4
  11091482    27.8     0.5    4.16    0.11   133.0     6.9
  11133158    90.6     0.8    8.58    0.02    69.4     2.1
  11134392   156.6     1.2   12.44    0.05    34.9     2.0
  11134475    35.1     0.6    3.94    0.03    85.6     3.0
  11135119   166.5     1.0   13.39    0.02    37.6     1.5
  11137116   203.4     1.5   16.20    0.03    27.7     3.0
  11144018   140.2     0.7   11.96    0.02    43.2     1.9
  11151651    29.0     0.5    4.00    0.11   133.0     7.0
  11152157    29.6     0.6    4.47    0.10   120.8     5.0
  11179286   129.0     0.7   11.63    0.02    49.3     1.6
  11180379    29.3     0.5    4.48    0.14   153.9     7.9
  11182758   237.3     1.8   18.23    0.05    35.5     4.9
  11190388   198.9     1.1   15.56    0.02    29.2     1.8
  11191346   145.4     0.9   12.17    0.01    49.5     1.8
  11198048    90.2     0.5    8.64    0.02    73.9     2.7
  11198108   224.8     2.3   16.95    0.05    20.5     3.6
  11198352   228.9     2.8   16.81    0.03    25.8     4.0
  11199342    81.6     0.7    7.65    0.01    72.3     2.7
  11200383   120.1     1.0   10.67    0.07    55.1     2.3
  11230715   185.1     0.8   15.40    0.03    34.8     1.5
  11231992   100.7     1.9    8.00    0.02    25.8     1.1
  11234102   227.9     1.4   17.58    0.04    29.3     5.3
  11234533    29.1     0.3    4.39    0.12   137.8     6.7
  11236516    84.5     0.7    8.06    0.02    76.9     2.9
  11243623   120.4     1.0   10.55    0.02    61.7     2.1
  11244147    33.9     1.0    3.73    0.02    76.1     3.3
  11244545   119.7     0.6   10.58    0.02    64.3     2.9
  11244735    45.0     0.6    5.09    0.01   120.1     5.3
  11245051   197.6     1.5   15.04    0.02    23.0     4.6
  11250365   220.0     1.9   16.94    0.02    20.7     5.9
  11250743    85.0     0.6    7.71    0.02    60.0     2.0
  11252510   206.1     1.8   14.94    0.02    26.7     3.9
  11253627   179.4     1.0   14.55    0.03    40.5     2.1
  11285712   118.2     1.1   10.89    0.03    26.2     1.0
  11287012    92.7     0.6    8.40    0.01    55.7     1.8
  11288678    25.2     1.2    3.52    0.05   179.3     8.3
  11289292   125.9     0.6   10.26    0.02    49.1     2.0
  11289314    59.9     0.4    6.16    0.01   116.7     5.0
  11289615   100.0     1.4    8.15    0.03    28.4     1.6
  11294612   192.5     1.1   14.92    0.02    35.1     2.1
  11295471   239.6     1.9   18.07    0.04    34.2     4.8
  11295820    78.0     1.0    7.13    0.01    43.2     1.6
  11296913    56.3     1.1    5.15    0.04    43.9     2.2
  11297725   147.0     0.6   12.20    0.03    51.4     2.0
  11297757   188.3     2.4   14.19    0.02    23.8     3.7
  11298425   212.4     1.3   16.15    0.03    30.3     3.0
  11302371   135.6     1.1   10.04    0.04    32.2     1.5
  11304481    37.1     0.7    4.33    0.03    84.1     3.7
  11304663   210.9     5.5   15.74    0.03    12.3     5.8
  11304675    86.8     0.9    8.17    0.02    67.5     2.5
  11305872    63.0     0.5    6.71    0.02    84.9     3.3
  11307108    72.5     0.5    6.73    0.01    64.1     1.8
  11338360   215.4     1.7   16.26    0.02    29.9     4.0
  11351671    28.5     0.6    4.28    0.10   137.1     6.3
  11351713   125.1     1.4   10.19    0.01    30.0     1.6
  11353554   100.2     0.5    9.22    0.03    62.6     2.3
  11356479   139.7     0.9   11.94    0.03    42.8     2.2
  11359044    38.6     0.7    4.50    0.02   107.6     5.9
  11390588   106.4     0.6    9.63    0.02    62.0     2.6
  11392017    87.7     0.5    8.52    0.02    79.5     3.0
  11393958   197.8     1.2   15.90    0.03    28.0     2.3
  11395867   338.6     6.5   23.87    0.08    15.6     3.2
  11405445   189.8     1.5   14.81    0.02    32.5     2.6
  11408970   170.5     1.0   13.85    0.01    43.8     1.7
  11410393   154.1     0.9   13.03    0.02    38.6     3.3
  11410450   168.6     0.8   14.22    0.03    40.7     1.9
  11411943   148.4     1.1   12.35    0.02    40.3     2.7
  11416424   227.9     1.2   17.39    0.02    27.9     2.1
  11442897   119.0     0.8   10.22    0.02    42.6     1.8
  11443139    27.1     1.4    3.29    0.05    89.9     3.7
  11443433   159.8     0.8   12.98    0.05    50.9     2.9
  11443757   133.5     0.6   11.65    0.02    64.2     3.1
  11453608    30.0     0.7    4.22    0.04   147.0     5.8
  11456190    35.5     0.8    4.23    0.03    94.5     3.9
  11456445   181.8     1.4   13.44    0.03    26.5     2.6
  11456735    89.1     2.5    7.00    0.03    25.4     0.9
  11456950    90.1     0.6    8.54    0.02    76.9     3.1
  11457705    90.6     0.6    8.48    0.02    59.6     2.1
  11460115   105.7     0.7   10.20    0.02    52.5     2.1
  11460306   122.8     0.7   10.43    0.02    55.7     1.8
  11467729   188.5     1.2   15.60    0.04    32.1     2.3
  11497443   181.8     1.0   14.89    0.04    37.5     3.3
  11498178   201.2     1.1   15.23    0.02    23.7     2.3
  11502193   341.0     2.1   23.47    0.02    27.3     3.1
  11506309   323.1     2.4   22.30    0.02    24.7     3.2
  11506442   188.7     0.9   15.39    0.03    33.5     2.3
  11508969   115.2     1.0   10.00    0.03    52.0     2.0
  11518778    29.4     0.4    4.36    0.08   137.8     6.3
  11549810   321.8     5.0   22.88    0.03    22.2     4.2
  11558247   171.3     1.1   13.64    0.03    39.9     2.4
  11565353   194.4     1.7   14.75    0.02    23.6     2.5
  11571481   159.1     1.5   12.82    0.04    29.1     2.6
  11598459   124.1     0.5   11.30    0.02    60.1     2.2
  11598493    36.6     0.7    4.34    0.06   105.9     4.0
  11598682   115.5     0.9    9.90    0.02    59.0     3.0
  11601083    86.1     0.7    8.30    0.03    89.7     2.9
  11604839   146.8     1.0   12.14    0.02    45.5     3.3
  11605065    32.2     0.9    5.01    0.10   193.2     7.9
  11615509   209.6     1.5   16.08    0.02    27.5     4.7
  11617525   145.0     1.1   11.89    0.02    38.6     2.2
  11620245   175.4     3.7   12.90    0.05    24.0     2.8
  11620825   120.2     1.3   10.06    0.01    39.4     2.7
  11649292    45.4     0.4    5.07    0.01   114.0     4.7
  11650107   209.2     2.0   16.49    0.03    26.2     4.7
  11652491    86.2     0.6    8.51    0.02    79.9     2.8
  11656663    32.0     0.9    4.23    0.03   125.2     6.3
  11657306   180.6     0.9   14.03    0.02    36.9     2.1
  11658444    30.0     0.8    4.68    0.12   180.9     8.8
  11662335   199.5     1.2   15.81    0.02    30.3     3.3
  11662556    82.8     0.7    7.36    0.02    55.5     1.8
  11667477    70.7     0.6    7.09    0.01    89.1     3.5
  11668642    64.4     1.3    5.76    0.04    32.2     1.4
  11668839   152.2     0.7   12.78    0.02    52.3     2.1
  11669616   226.9     1.5   17.55    0.01    28.4     3.3
  11673621   142.8     3.1   10.59    0.05    19.9     5.7
  11701923   151.0     0.8   12.03    0.02    48.0     2.9
  11704816    92.8     0.7    9.18    0.03    56.8     1.9
  11707080   164.8     0.9   13.98    0.02    41.8     1.3
  11708559   160.9     1.0   13.58    0.04    47.2     3.3
  11716231   189.0     1.0   15.05    0.01    42.4     4.5
  11717610   151.6     0.8   12.72    0.02    48.5     2.5
  11717899    92.5     0.8    8.77    0.02    68.9     2.4
  11718381   190.5     1.2   15.34    0.03    36.1     1.8
  11723746   237.4     3.8   17.45    0.03    22.9     7.1
  11751804   203.7     1.1   16.26    0.03    32.2     3.5
  11754993    81.1     1.1    6.99    0.03    43.7     2.2
  11757163   173.8     1.3   13.30    0.02    34.5     1.8
  11758901   117.5     0.5   10.50    0.02    64.3     2.9
  11759040   122.9     0.8   10.81    0.01    60.5     2.4
  11760138    93.3     0.6    8.77    0.02    61.0     2.1
  11760596    37.6     0.6    5.56    0.09    98.8     5.0
  11767244   227.0     3.1   16.91    0.04    21.7     5.5
  11768170   168.8     1.2   13.20    0.02    35.3     2.6
  11769120   113.1     0.8   10.16    0.01    62.5     2.3
  11770112   206.1     1.2   15.73    0.04    33.3     4.0
  11770285    89.5     0.6    8.35    0.03    70.4     2.6
  11770650   111.9     0.9   10.06    0.02    49.8     2.4
  11773767    98.4     0.6    9.01    0.01    59.6     2.4
  11804799   201.2     5.0   14.03    0.06     9.5     6.2
  11807906    91.1     0.9    7.95    0.02    62.3     1.9
  11808139   159.9     1.0   12.28    0.01    32.2     1.7
  11811826   151.5     0.8   12.52    0.04    40.9     1.5
  11815234   344.4    14.7   23.80    0.05    23.8     9.9
  11818148    28.6     1.2    3.85    0.04   111.9     6.6
  11819657   191.9     1.3   14.70    0.02    28.2     2.4
  11819758    91.1     0.5    8.26    0.01    68.6     2.5
  11820444   117.4     0.8   10.85    0.03    58.5     3.3
  11822097    50.9     1.2    4.84    0.03    41.8     1.4
  11855667   198.3     1.0   16.15    0.01    33.6     4.3
  11858749   197.1     1.2   13.11    0.04    34.7     1.9
  11860515   215.5     1.2   16.84    0.05    37.9     4.3
  11862764   199.7     1.9   14.66    0.03    21.8     4.8
  11872343   143.3     0.8   11.94    0.03    53.2     2.7
  11873428   163.9     1.1   11.88    0.05    34.7     1.8
  11873903   158.2     1.0   13.02    0.03    43.4     2.4
  11908482   152.8     0.8   12.74    0.06    38.2     2.3
  11910475   210.5     1.9   15.84    0.03    22.2     5.2
  11911699   128.7     0.9   11.17    0.05    65.5     3.2
  11917138   216.5     2.3   16.63    0.03    29.9     8.5
  11920372   107.0     0.6    9.60    0.02    58.6     2.2
  11923394    47.8     1.8    4.59    0.04    52.9     1.9
  11954812   166.9     1.1   13.82    0.04    43.4     3.5
  11968505   109.1     0.9    9.89    0.03    49.1     1.6
  11970375    73.9     0.6    7.60    0.03    76.8     2.8
  11970742   179.4     1.1   14.43    0.01    40.9     2.9
  11972640    51.2     0.8    5.18    0.01    71.0     2.6
  11973017   234.4     1.9   17.30    0.03    23.0     2.3
  11974240   168.4     1.3   13.83    0.04    34.8     2.1
  12003435   132.6     0.7   11.48    0.03    50.8     1.9
  12012758   210.0     1.4   13.99    0.01    32.3     2.8
  12020500    30.3     0.5    4.50    0.26   136.6     6.3
  12020913    87.2     0.7    8.41    0.03    70.5     2.5
  12022976    29.4     1.0    4.06    0.07   131.9     6.4
  12023467   201.7     1.2   15.63    0.03    30.8     3.5
  12055666    25.9     0.6    3.85    0.07   142.4     7.3
  12058879   211.9     1.4   16.41    0.04    37.5     4.0
  12059363    50.3     0.7    5.40    0.02   101.4     4.8
  12061860    89.6     0.8    8.30    0.02    63.4     2.4
  12066026   165.5     1.0   13.85    0.05    39.6     2.7
  12066259   119.7     0.8   10.40    0.02    44.3     2.2
  12066619    98.6     1.1    8.56    0.02    39.9     1.6
  12069776   181.2     1.1   14.57    0.02    38.2     2.5
  12069827   351.4     5.2   23.47    0.05    22.0     4.4
  12070025   117.2     0.7   10.66    0.02    58.9     2.0
  12070325   173.4     1.2   12.39    0.04    30.5     2.0
  12071479    98.1     0.7    8.64    0.03    88.2     3.4
  12105959   149.0     1.1   12.65    0.06    47.4     2.0
  12106388    28.2     0.9    4.09    0.08   157.4     6.7
  12107622   204.6     1.3   14.70    0.05    37.3     5.8
  12108854    68.9     0.6    7.00    0.02    93.7     3.5
  12117090   152.0     0.9   12.27    0.02    42.2     2.1
  12118322    66.8     1.1    6.42    0.03    53.2     2.5
  12118338   111.3     0.7    9.91    0.02    62.6     2.5
  12119262    54.2     0.5    5.76    0.02   103.2     4.0
  12119739   191.9     1.1   15.76    0.06    35.1     2.2
  12120937   121.9     1.4   10.65    0.02    26.3     1.1
  12122085   144.9     0.8   12.13    0.02    39.9     1.5
  12156156    27.6     1.2    4.03    0.06   138.0     5.4
  12156814   100.1     1.2    7.87    0.02    44.2     1.1
  12157980   128.8     0.7   11.45    0.02    55.6     2.4
  12166621   164.2     1.0   13.38    0.01    38.2     4.1
  12167277   130.4     1.2   10.69    0.02    23.0     1.7
  12168062   152.8     1.1   12.39    0.02    33.1     3.2
  12168413   196.0     1.8   14.18    0.02    26.2     5.5
  12201679    77.4     0.7    7.58    0.02    70.2     2.5
  12201835    29.0     0.7    4.08    0.09   146.9     6.5
  12203182   161.2     1.2   13.32    0.02    31.8     2.8
  12207049   146.9     2.0   10.95    0.03    19.1     1.4
  12208173   145.4     0.8   12.15    0.03    49.3     3.1
  12216301   173.5     1.4   15.05    0.04    31.8     2.6
  12252899    25.5     0.7    3.85    0.08   143.5     6.5
  12264780   137.0     0.8   11.68    0.03    49.2     2.5
  12264924    35.3     0.9    4.07    0.04    96.7     4.2
  12301040    55.3     0.5    5.90    0.01    97.0     4.9
  12304202    31.2     0.5    4.03    0.04   111.2     4.9
  12316307   147.3     0.9   12.37    0.03    41.0     1.9
  12366388   155.3     1.1   12.87    0.02    38.3     2.9
  12401274    39.6     1.3    4.31    0.03    78.3     3.6
  12404421    50.8     1.3    5.02    0.05    62.2     2.1
  12416511    89.3     2.5    7.44    0.01    36.3     2.3
  12417052   186.3     1.3   14.70    0.01    31.6     1.8
  12417749    35.4     1.1    4.12    0.03    65.5     3.3
  12417856    30.4     0.5    4.21    0.11    98.2     6.2
  12418457   105.8     4.1    8.72    0.05    25.0     1.7
  12418483    56.2     0.6    6.01    0.01   102.6     4.2
  12418795    29.5     0.9    4.06    0.07   112.2     5.0
  12453645   211.6     1.2   16.65    0.03    35.7     3.0
  12458577    80.5     0.8    7.69    0.02    72.5     2.7
  12469760   191.1     1.4   14.52    0.12    31.5     3.0
  12505644    27.8     0.6    4.52    0.09   178.9    10.7
  12552858   158.7     2.0   12.32    0.02    21.5     2.3
  12599518    33.2     0.8    4.16    0.05    47.3     2.3
  12600463   132.1     0.7   11.16    0.03    56.1     2.2
  12644902   148.9     0.7   12.67    0.03    55.0     3.1
  12647110    47.9     0.5    4.86    0.02    66.7     2.9
  12737382   198.6     1.3   16.03    0.01    41.1     2.4
   3113323    ****     ****  19.46    0.02   ****     ****
   3218680    ****     ****  22.75    0.02   ****     ****
   3323298    ****     ****  18.25    0.03   ****     ****
   3456215    ****     ****  17.99    0.02   ****     ****
   3628188    ****     ****  21.87    0.08   ****     ****
   3859729    ****     ****  18.28    0.04   ****     ****
   3940699    ****     ****  20.68    0.10   ****     ****
   4047765    ****     ****  20.14    0.02   ****     ****
   4059611    ****     ****  18.62    0.07   ****     ****
   4165434    ****     ****  20.81    0.07   ****     ****
   4354657    ****     ****  22.35    0.04   ****     ****
   4371891    ****     ****  20.36    0.02   ****     ****
   4682658    ****     ****  16.59    0.06   ****     ****
   4751835    ****     ****  17.75    0.03   ****     ****
   5025172    ****     ****  17.43    0.01   ****     ****
   5110739    ****     ****  18.05    0.06   ****     ****
   5272443    ****     ****  18.07    0.03   ****     ****
   5352533    ****     ****  17.66    0.08   ****     ****
   5354940    ****     ****  23.57    0.04   ****     ****
   5471035    ****     ****  18.31    0.03   ****     ****
   5525921    ****     ****  17.74    0.08   ****     ****
   5555551    ****     ****  18.58    0.08   ****     ****
   5617350    ****     ****  23.00    0.06   ****     ****
   5689828    ****     ****  18.07    0.03   ****     ****
   5706094    ****     ****  17.91    0.02   ****     ****
   5726033    ****     ****  18.89    0.01   ****     ****
   6042403    ****     ****  17.74    0.02   ****     ****
   6212763    ****     ****  19.12    0.03   ****     ****
   6524878    ****     ****  18.07    0.03   ****     ****
   6525512    ****     ****  17.98    0.04   ****     ****
   6600320    ****     ****  19.73    0.07   ****     ****
   6775549    ****     ****  22.79    0.05   ****     ****
   7020278    ****     ****  19.56    0.03   ****     ****
   7107894    ****     ****  18.46    0.03   ****     ****
   7117553    ****     ****  21.42    0.03   ****     ****
   7185208    ****     ****  19.62    0.02   ****     ****
   7428429    ****     ****  18.68    0.05   ****     ****
   7451781    ****     ****  18.99    0.06   ****     ****
   7593204    ****     ****  18.41    0.04   ****     ****
   7596265    ****     ****  18.36    0.03   ****     ****
   7691548    ****     ****  18.63    0.06   ****     ****
   7801777    ****     ****  19.28    0.04   ****     ****
   7802947    ****     ****  18.50    0.04   ****     ****
   7810482    ****     ****  18.47    0.02   ****     ****
   7830430    ****     ****  18.20    0.03   ****     ****
   7895045    ****     ****  17.58    0.02   ****     ****
   7875538    ****     ****  17.43    0.03   ****     ****
   7951172    ****     ****  18.79    0.06   ****     ****
   7973612    ****     ****  23.40    0.06   ****     ****
   7976402    ****     ****  17.54    0.03   ****     ****
   8095479    ****     ****  17.47    0.04   ****     ****
   8114777    ****     ****  17.71    0.03   ****     ****
   8280636    ****     ****  18.19    0.03   ****     ****
   8296149    ****     ****  21.87    0.02   ****     ****
   8296545    ****     ****  22.97    0.03   ****     ****
   8415544    ****     ****  17.10    0.03   ****     ****
   8423776    ****     ****  22.45    0.08   ****     ****
   8432198    ****     ****  18.39    0.05   ****     ****
   8618703    ****     ****  18.41    0.04   ****     ****
   8624512    ****     ****  21.12    0.02   ****     ****
   8676738    ****     ****  17.94    0.03   ****     ****
   9020498    ****     ****  19.13    0.06   ****     ****
   9145612    ****     ****  18.98    0.06   ****     ****
   9285617    ****     ****  19.55    0.02   ****     ****
   9327189    ****     ****  19.10    0.05   ****     ****
   9455566    ****     ****  17.89    0.03   ****     ****
   9518306    ****     ****  18.91    0.02   ****     ****
   9570010    ****     ****  18.19    0.06   ****     ****
   9597645    ****     ****  19.01    0.02   ****     ****
   9761944    ****     ****  22.11    0.05   ****     ****
   9788575    ****     ****  20.99    0.05   ****     ****
   9827736    ****     ****  18.71    0.02   ****     ****
   9936758    ****     ****  16.93    0.05   ****     ****
  10130769    ****     ****  18.00    0.01   ****     ****
  10155344    ****     ****  18.72    0.03   ****     ****
  10186469    ****     ****  18.05    0.03   ****     ****
  10193138    ****     ****  18.26    0.04   ****     ****
  10198225    ****     ****  22.24    0.03   ****     ****
  10199326    ****     ****  22.76    0.02   ****     ****
  10272858    ****     ****  22.37    0.02   ****     ****
  10286173    ****     ****  17.38    0.03   ****     ****
  10319869    ****     ****  18.72    0.02   ****     ****
  10338981    ****     ****  18.35    0.03   ****     ****
  10453009    ****     ****  22.86    0.02   ****     ****
  10656270    ****     ****  19.16    0.02   ****     ****
  10665098    ****     ****  18.97    0.03   ****     ****
  10679502    ****     ****  18.96    0.04   ****     ****
  10845640    ****     ****  18.75    0.02   ****     ****
  10972445    ****     ****  21.83    0.07   ****     ****
  10977652    ****     ****  18.66    0.02   ****     ****
  11026528    ****     ****  18.60    0.02   ****     ****
  11046002    ****     ****  18.81    0.05   ****     ****
  11124578    ****     ****  17.51    0.04   ****     ****
  11147387    ****     ****  16.28    0.04   ****     ****
  11246900    ****     ****  22.25    0.03   ****     ****
  11296401    ****     ****  17.78    0.04   ****     ****
  11305445    ****     ****  18.99    0.03   ****     ****
  11397467    ****     ****  18.42    0.03   ****     ****
  11407947    ****     ****  21.58    0.05   ****     ****
  11454156    ****     ****  18.01    0.02   ****     ****
  11649746    ****     ****  21.90    0.10   ****     ****
  11716844    ****     ****  21.84    0.03   ****     ****
  11773332    ****     ****  18.81    0.10   ****     ****
  11774585    ****     ****  18.66    0.08   ****     ****
  11872726    ****     ****  19.16    0.05   ****     ****
  12150876    ****     ****  18.84    0.03   ****     ****
  12167756    ****     ****  18.60    0.02   ****     ****
  12407294    ****     ****  18.65    0.03   ****     ****

